Stochastic collocation on unstructured multivariate meshes

Collocation has become a standard tool for approximation of parameterized systems in the uncertainty quantification (UQ) community. Techniques for least-squares regularization, compressive sampling recovery, and interpolatory reconstruction are becoming standard tools used in a variety of applications. Selection of a collocation mesh is frequently a challenge, but methods that construct geometrically "unstructured" collocation meshes have shown great potential due to attractive theoretical properties and direct, simple generation and implementation. We investigate properties of these meshes, presenting stability and accuracy results that can be used as guides for generating stochastic collocation grids in multiple dimensions.

==> New plots/d=4_HC_linear.dat <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0241430e+01   1.1379367e+01   3.7977756e+00
   2.0000000e+00   2.0000000e+00   2.0000000e+00   1.0020157e+01   1.1637353e+01   5.8370567e+00
   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.9205397e+01   1.9079368e+01   1.7763976e+01
   4.0000000e+00   4.0000000e+00   4.0000000e+00   1.5111603e+01   1.7412499e+01   1.2224830e+01
   5.0000000e+00   5.0000000e+00   5.0000000e+00   2.2704788e+01   2.1957026e+01   6.6747714e+01
   6.0000000e+00   6.0000000e+00   6.0000000e+00   2.3559888e+01   2.3312839e+01   3.0122158e+01
   7.0000000e+00   7.0000000e+00   7.0000000e+00   2.5011836e+01   2.7365532e+01   3.6571373e+01
   8.0000000e+00   8.0000000e+00   8.0000000e+00   2.6173340e+01   2.5342406e+01   2.5904898e+01
   9.0000000e+00   9.0000000e+00   9.0000000e+00   2.5477326e+01   2.6452418e+01   3.4476203e+01
   1.0000000e+01   1.0000000e+01   1.0000000e+01   2.4649523e+01   2.6327279e+01   3.7184601e+01
   1.1000000e+01   1.1000000e+01   1.1000000e+01   2.9628347e+01   3.2077844e+01   7.4498361e+01
   1.2000000e+01   1.2000000e+01   1.2000000e+01   3.1521726e+01   2.9568873e+01   5.5951790e+01
   1.3000000e+01   1.3000000e+01   1.3000000e+01   3.1667508e+01   2.8732986e+01   4.9274813e+01
   1.4000000e+01   1.4000000e+01   1.4000000e+01   2.7343141e+01   2.6904048e+01   4.8111185e+01
   1.5000000e+01   1.5000000e+01   1.5000000e+01   3.3728761e+01   3.0581357e+01   6.5260912e+01
   1.6000000e+01   1.6000000e+01   1.6000000e+01   3.0413688e+01   3.1999224e+01   4.4468816e+01
   1.7000000e+01   1.7000000e+01   1.7000000e+01   3.1476105e+01   3.3473438e+01   6.7335874e+01
   1.8000000e+01   1.8000000e+01   1.8000000e+01   3.5114534e+01   3.2661857e+01   6.0805230e+01
   1.9000000e+01   1.9000000e+01   1.9000000e+01   3.4794538e+01   3.1992629e+01   6.2202705e+01
   2.0000000e+01   2.0000000e+01   2.0000000e+01   3.0961716e+01   3.3904075e+01   6.0231580e+01


==> New plots/d=4_HC_linear_std.dat <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0241430e+01   1.1379367e+01   3.7977756e+00   1.9344924e+01   2.1279417e+01
   2.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00   1.0020157e+01   1.1637353e+01   5.8370567e+00   2.3678057e+01   2.7613902e+01
   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.9205397e+01   1.9079368e+01   1.7763976e+01   3.8080624e+01   4.9238932e+01
   4.0000000e+00   4.0000000e+00   4.0000000e+00   4.0000000e+00   4.0000000e+00   1.5111603e+01   1.7412499e+01   1.2224830e+01   3.0457916e+01   2.9510450e+01
   5.0000000e+00   5.0000000e+00   5.0000000e+00   5.0000000e+00   5.0000000e+00   2.2704788e+01   2.1957026e+01   6.6747714e+01   4.0101046e+01   3.7520704e+01
   6.0000000e+00   6.0000000e+00   6.0000000e+00   6.0000000e+00   6.0000000e+00   2.3559888e+01   2.3312839e+01   3.0122158e+01   4.8966028e+01   4.8252755e+01
   7.0000000e+00   7.0000000e+00   7.0000000e+00   7.0000000e+00   7.0000000e+00   2.5011836e+01   2.7365532e+01   3.6571373e+01   4.5679035e+01   3.2877415e+01
   8.0000000e+00   8.0000000e+00   8.0000000e+00   8.0000000e+00   8.0000000e+00   2.6173340e+01   2.5342406e+01   2.5904898e+01   5.1435036e+01   3.9023589e+01
   9.0000000e+00   9.0000000e+00   9.0000000e+00   9.0000000e+00   9.0000000e+00   2.5477326e+01   2.6452418e+01   3.4476203e+01   3.7319651e+01   3.5850199e+01
   1.0000000e+01   1.0000000e+01   1.0000000e+01   1.0000000e+01   1.0000000e+01   2.4649523e+01   2.6327279e+01   3.7184601e+01   3.5827053e+01   3.5975374e+01
   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   2.9628347e+01   3.2077844e+01   7.4498361e+01   5.6370564e+01   4.1234747e+01
   1.2000000e+01   1.2000000e+01   1.2000000e+01   1.2000000e+01   1.2000000e+01   3.1521726e+01   2.9568873e+01   5.5951790e+01   4.6750043e+01   4.7615328e+01
   1.3000000e+01   1.3000000e+01   1.3000000e+01   1.3000000e+01   1.3000000e+01   3.1667508e+01   2.8732986e+01   4.9274813e+01   4.2292190e+01   8.9941512e+01
   1.4000000e+01   1.4000000e+01   1.4000000e+01   1.4000000e+01   1.4000000e+01   2.7343141e+01   2.6904048e+01   4.8111185e+01   3.5188777e+01   3.5779992e+01
   1.5000000e+01   1.5000000e+01   1.5000000e+01   1.5000000e+01   1.5000000e+01   3.3728761e+01   3.0581357e+01   6.5260912e+01   4.7112883e+01   5.4353278e+01
   1.6000000e+01   1.6000000e+01   1.6000000e+01   1.6000000e+01   1.6000000e+01   3.0413688e+01   3.1999224e+01   4.4468816e+01   5.1050288e+01   3.9993426e+01
   1.7000000e+01   1.7000000e+01   1.7000000e+01   1.7000000e+01   1.7000000e+01   3.1476105e+01   3.3473438e+01   6.7335874e+01   5.4389167e+01   4.3536541e+01
   1.8000000e+01   1.8000000e+01   1.8000000e+01   1.8000000e+01   1.8000000e+01   3.5114534e+01   3.2661857e+01   6.0805230e+01   4.5640251e+01   5.9483576e+01
   1.9000000e+01   1.9000000e+01   1.9000000e+01   1.9000000e+01   1.9000000e+01   3.4794538e+01   3.1992629e+01   6.2202705e+01   4.4149589e+01   4.7732868e+01
   2.0000000e+01   2.0000000e+01   2.0000000e+01   2.0000000e+01   2.0000000e+01   3.0961716e+01   3.3904075e+01   6.0231580e+01   5.2790316e+01   4.2863886e+01


==> New plots/d=4_HC_log.dat <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.6171654e+01   1.0781103e+01   3.7977756e+00
   2.0000000e+00   2.0000000e+00   2.0000000e+00   7.4161853e+00   7.3805883e+00   3.4679951e+00
   3.0000000e+00   3.0000000e+00   3.0000000e+00   7.6115300e+00   7.5945573e+00   6.1085075e+00
   4.0000000e+00   4.0000000e+00   4.0000000e+00   6.2692323e+00   6.6472645e+00   6.0098937e+00
   5.0000000e+00   5.0000000e+00   5.0000000e+00   6.4308946e+00   6.3562087e+00   6.6297123e+00
   6.0000000e+00   6.0000000e+00   6.0000000e+00   6.0347827e+00   6.5417602e+00   6.9624483e+00
   7.0000000e+00   7.0000000e+00   7.0000000e+00   6.1401080e+00   6.1147618e+00   7.9447932e+00
   8.0000000e+00   8.0000000e+00   8.0000000e+00   5.9926497e+00   6.1183189e+00   6.9206239e+00
   9.0000000e+00   9.0000000e+00   9.0000000e+00   5.7532405e+00   5.9708515e+00   9.5081975e+00
   1.0000000e+01   1.0000000e+01   1.0000000e+01   5.7507119e+00   6.0034235e+00   6.9745959e+00
   1.1000000e+01   1.1000000e+01   1.1000000e+01   5.9507290e+00   5.8759768e+00   1.1843482e+01
   1.2000000e+01   1.2000000e+01   1.2000000e+01   5.7026645e+00   5.9639427e+00   9.3994836e+00
   1.3000000e+01   1.3000000e+01   1.3000000e+01   5.5866272e+00   5.6709320e+00   8.7320413e+00
   1.4000000e+01   1.4000000e+01   1.4000000e+01   5.5581264e+00   5.5882707e+00   8.1541836e+00
   1.5000000e+01   1.5000000e+01   1.5000000e+01   5.6686599e+00   5.7227569e+00   1.0323827e+01
   1.6000000e+01   1.6000000e+01   1.6000000e+01   5.6069100e+00   5.6177786e+00   8.2062649e+00
   1.7000000e+01   1.7000000e+01   1.7000000e+01   5.5392133e+00   5.4434511e+00   9.1443729e+00
   1.8000000e+01   1.8000000e+01   1.8000000e+01   5.7634682e+00   5.5428326e+00   8.9394881e+00
   1.9000000e+01   1.9000000e+01   1.9000000e+01   5.4345089e+00   5.6137868e+00   1.0791940e+01
   2.0000000e+01   2.0000000e+01   2.0000000e+01   5.2609784e+00   5.3604943e+00   8.9889233e+00


==> New plots/d=4_HC_log3.dat <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   6.2818344e+01   4.1878896e+01   1.9787889e+01
   2.0000000e+00   2.0000000e+00   2.0000000e+00   6.5991986e+00   6.8734525e+00   3.4679951e+00
   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.9861960e+00   4.1656194e+00   4.7336621e+00
   4.0000000e+00   4.0000000e+00   4.0000000e+00   3.7374300e+00   3.6329887e+00   4.6029970e+00
   5.0000000e+00   5.0000000e+00   5.0000000e+00   2.9550324e+00   3.0157927e+00   3.0209370e+00
   6.0000000e+00   6.0000000e+00   6.0000000e+00   2.8498881e+00   2.8274441e+00   3.5214834e+00
   7.0000000e+00   7.0000000e+00   7.0000000e+00   2.5908831e+00   2.6520278e+00   2.9886807e+00
   8.0000000e+00   8.0000000e+00   8.0000000e+00   2.4370530e+00   2.5203292e+00   3.0512533e+00
   9.0000000e+00   9.0000000e+00   9.0000000e+00   2.2614246e+00   2.3240706e+00   2.9448004e+00
   1.0000000e+01   1.0000000e+01   1.0000000e+01   2.3096432e+00   2.2740526e+00   2.7887044e+00
   1.1000000e+01   1.1000000e+01   1.1000000e+01   2.2333938e+00   2.2082965e+00   2.6610252e+00
   1.2000000e+01   1.2000000e+01   1.2000000e+01   2.1819403e+00   2.1834008e+00   2.7908494e+00
   1.3000000e+01   1.3000000e+01   1.3000000e+01   2.0707036e+00   2.0749325e+00   2.7295200e+00
   1.4000000e+01   1.4000000e+01   1.4000000e+01   2.0679179e+00   2.0523722e+00   2.6786293e+00
   1.5000000e+01   1.5000000e+01   1.5000000e+01   2.0385956e+00   2.0201572e+00   2.4325581e+00
   1.6000000e+01   1.6000000e+01   1.6000000e+01   2.0350328e+00   2.0136914e+00   2.8683915e+00
   1.7000000e+01   1.7000000e+01   1.7000000e+01   1.9994433e+00   1.9476423e+00   2.6637281e+00
   1.8000000e+01   1.8000000e+01   1.8000000e+01   1.9401829e+00   1.9682268e+00   2.9720889e+00
   1.9000000e+01   1.9000000e+01   1.9000000e+01   1.9003806e+00   1.9267550e+00   2.3403666e+00
   2.0000000e+01   2.0000000e+01   2.0000000e+01   1.8911771e+00   1.8874655e+00   2.8426994e+00


==> New plots/d=4_HC_log3_std.dat <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   6.2818344e+01   4.1878896e+01   1.9787889e+01   7.5382012e+01   9.0458415e+01
   2.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00   6.5991986e+00   6.8734525e+00   3.4679951e+00   1.0441273e+01   1.1258402e+01
   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.9861960e+00   4.1656194e+00   4.7336621e+00   5.2136079e+00   6.6141974e+00
   4.0000000e+00   4.0000000e+00   4.0000000e+00   4.0000000e+00   4.0000000e+00   3.7374300e+00   3.6329887e+00   4.6029970e+00   4.4591120e+00   4.6310427e+00
   5.0000000e+00   5.0000000e+00   5.0000000e+00   5.0000000e+00   5.0000000e+00   2.9550324e+00   3.0157927e+00   3.0209370e+00   3.7977859e+00   3.2835517e+00
   6.0000000e+00   6.0000000e+00   6.0000000e+00   6.0000000e+00   6.0000000e+00   2.8498881e+00   2.8274441e+00   3.5214834e+00   3.2701929e+00   3.4281542e+00
   7.0000000e+00   7.0000000e+00   7.0000000e+00   7.0000000e+00   7.0000000e+00   2.5908831e+00   2.6520278e+00   2.9886807e+00   3.0920324e+00   3.1131939e+00
   8.0000000e+00   8.0000000e+00   8.0000000e+00   8.0000000e+00   8.0000000e+00   2.4370530e+00   2.5203292e+00   3.0512533e+00   2.9613100e+00   2.6767642e+00
   9.0000000e+00   9.0000000e+00   9.0000000e+00   9.0000000e+00   9.0000000e+00   2.2614246e+00   2.3240706e+00   2.9448004e+00   2.8129853e+00   2.6772511e+00
   1.0000000e+01   1.0000000e+01   1.0000000e+01   1.0000000e+01   1.0000000e+01   2.3096432e+00   2.2740526e+00   2.7887044e+00   2.4757333e+00   2.6692243e+00
   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   2.2333938e+00   2.2082965e+00   2.6610252e+00   2.4037554e+00   2.7011110e+00
   1.2000000e+01   1.2000000e+01   1.2000000e+01   1.2000000e+01   1.2000000e+01   2.1819403e+00   2.1834008e+00   2.7908494e+00   2.3464861e+00   2.4672072e+00
   1.3000000e+01   1.3000000e+01   1.3000000e+01   1.3000000e+01   1.3000000e+01   2.0707036e+00   2.0749325e+00   2.7295200e+00   2.2558864e+00   2.2202250e+00
   1.4000000e+01   1.4000000e+01   1.4000000e+01   1.4000000e+01   1.4000000e+01   2.0679179e+00   2.0523722e+00   2.6786293e+00   2.1637806e+00   2.2449854e+00
   1.5000000e+01   1.5000000e+01   1.5000000e+01   1.5000000e+01   1.5000000e+01   2.0385956e+00   2.0201572e+00   2.4325581e+00   2.1557467e+00   2.3303013e+00
   1.6000000e+01   1.6000000e+01   1.6000000e+01   1.6000000e+01   1.6000000e+01   2.0350328e+00   2.0136914e+00   2.8683915e+00   2.2001873e+00   2.2343797e+00
   1.7000000e+01   1.7000000e+01   1.7000000e+01   1.7000000e+01   1.7000000e+01   1.9994433e+00   1.9476423e+00   2.6637281e+00   2.1070029e+00   2.1788997e+00
   1.8000000e+01   1.8000000e+01   1.8000000e+01   1.8000000e+01   1.8000000e+01   1.9401829e+00   1.9682268e+00   2.9720889e+00   2.1675764e+00   2.0633580e+00
   1.9000000e+01   1.9000000e+01   1.9000000e+01   1.9000000e+01   1.9000000e+01   1.9003806e+00   1.9267550e+00   2.3403666e+00   2.0274251e+00   2.0272428e+00
   2.0000000e+01   2.0000000e+01   2.0000000e+01   2.0000000e+01   2.0000000e+01   1.8911771e+00   1.8874655e+00   2.8426994e+00   1.9977029e+00   2.0845269e+00


==> New plots/d=4_HC_log_std.dat <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.6171654e+01   1.0781103e+01   3.7977756e+00   1.9405985e+01   2.3287182e+01
   2.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00   7.4161853e+00   7.3805883e+00   3.4679951e+00   1.5653085e+01   1.3531032e+01
   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   7.6115300e+00   7.5945573e+00   6.1085075e+00   1.0403926e+01   1.1240377e+01
   4.0000000e+00   4.0000000e+00   4.0000000e+00   4.0000000e+00   4.0000000e+00   6.2692323e+00   6.6472645e+00   6.0098937e+00   8.3211771e+00   9.3287157e+00
   5.0000000e+00   5.0000000e+00   5.0000000e+00   5.0000000e+00   5.0000000e+00   6.4308946e+00   6.3562087e+00   6.6297123e+00   7.8596623e+00   8.3651050e+00
   6.0000000e+00   6.0000000e+00   6.0000000e+00   6.0000000e+00   6.0000000e+00   6.0347827e+00   6.5417602e+00   6.9624483e+00   9.0989192e+00   7.1727151e+00
   7.0000000e+00   7.0000000e+00   7.0000000e+00   7.0000000e+00   7.0000000e+00   6.1401080e+00   6.1147618e+00   7.9447932e+00   7.7350847e+00   8.2017076e+00
   8.0000000e+00   8.0000000e+00   8.0000000e+00   8.0000000e+00   8.0000000e+00   5.9926497e+00   6.1183189e+00   6.9206239e+00   7.7136453e+00   8.2399539e+00
   9.0000000e+00   9.0000000e+00   9.0000000e+00   9.0000000e+00   9.0000000e+00   5.7532405e+00   5.9708515e+00   9.5081975e+00   8.1690523e+00   7.0050762e+00
   1.0000000e+01   1.0000000e+01   1.0000000e+01   1.0000000e+01   1.0000000e+01   5.7507119e+00   6.0034235e+00   6.9745959e+00   7.7852096e+00   6.8095241e+00
   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   5.9507290e+00   5.8759768e+00   1.1843482e+01   6.7052118e+00   9.1184430e+00
   1.2000000e+01   1.2000000e+01   1.2000000e+01   1.2000000e+01   1.2000000e+01   5.7026645e+00   5.9639427e+00   9.3994836e+00   9.0578963e+00   7.0174930e+00
   1.3000000e+01   1.3000000e+01   1.3000000e+01   1.3000000e+01   1.3000000e+01   5.5866272e+00   5.6709320e+00   8.7320413e+00   6.5572032e+00   6.4892589e+00
   1.4000000e+01   1.4000000e+01   1.4000000e+01   1.4000000e+01   1.4000000e+01   5.5581264e+00   5.5882707e+00   8.1541836e+00   6.7281780e+00   6.8059920e+00
   1.5000000e+01   1.5000000e+01   1.5000000e+01   1.5000000e+01   1.5000000e+01   5.6686599e+00   5.7227569e+00   1.0323827e+01   7.5902334e+00   6.8991385e+00
   1.6000000e+01   1.6000000e+01   1.6000000e+01   1.6000000e+01   1.6000000e+01   5.6069100e+00   5.6177786e+00   8.2062649e+00   7.4960758e+00   6.8195094e+00
   1.7000000e+01   1.7000000e+01   1.7000000e+01   1.7000000e+01   1.7000000e+01   5.5392133e+00   5.4434511e+00   9.1443729e+00   6.3801008e+00   6.9122006e+00
   1.8000000e+01   1.8000000e+01   1.8000000e+01   1.8000000e+01   1.8000000e+01   5.7634682e+00   5.5428326e+00   8.9394881e+00   6.6783845e+00   7.2924622e+00
   1.9000000e+01   1.9000000e+01   1.9000000e+01   1.9000000e+01   1.9000000e+01   5.4345089e+00   5.6137868e+00   1.0791940e+01   7.1923548e+00   6.0767441e+00
   2.0000000e+01   2.0000000e+01   2.0000000e+01   2.0000000e+01   2.0000000e+01   5.2609784e+00   5.3604943e+00   8.9889233e+00   6.2379061e+00   6.0682758e+00


==> data/active-indices-HC-d2-k25.dat <==
                     a1                         a2
0.00000000000000000e+00    0.00000000000000000e+00
1.00000000000000000e+00    0.00000000000000000e+00
2.00000000000000000e+00    0.00000000000000000e+00
3.00000000000000000e+00    0.00000000000000000e+00
4.00000000000000000e+00    0.00000000000000000e+00
5.00000000000000000e+00    0.00000000000000000e+00
6.00000000000000000e+00    0.00000000000000000e+00
7.00000000000000000e+00    0.00000000000000000e+00
8.00000000000000000e+00    0.00000000000000000e+00
9.00000000000000000e+00    0.00000000000000000e+00
1.00000000000000000e+01    0.00000000000000000e+00
1.10000000000000000e+01    0.00000000000000000e+00
1.20000000000000000e+01    0.00000000000000000e+00
1.30000000000000000e+01    0.00000000000000000e+00
1.40000000000000000e+01    0.00000000000000000e+00
1.50000000000000000e+01    0.00000000000000000e+00
1.60000000000000000e+01    0.00000000000000000e+00
1.70000000000000000e+01    0.00000000000000000e+00
1.80000000000000000e+01    0.00000000000000000e+00
1.90000000000000000e+01    0.00000000000000000e+00
2.00000000000000000e+01    0.00000000000000000e+00
2.10000000000000000e+01    0.00000000000000000e+00
2.20000000000000000e+01    0.00000000000000000e+00
2.30000000000000000e+01    0.00000000000000000e+00
2.40000000000000000e+01    0.00000000000000000e+00
2.50000000000000000e+01    0.00000000000000000e+00
0.00000000000000000e+00    1.00000000000000000e+00
1.00000000000000000e+00    1.00000000000000000e+00
2.00000000000000000e+00    1.00000000000000000e+00
3.00000000000000000e+00    1.00000000000000000e+00
4.00000000000000000e+00    1.00000000000000000e+00
5.00000000000000000e+00    1.00000000000000000e+00
6.00000000000000000e+00    1.00000000000000000e+00
7.00000000000000000e+00    1.00000000000000000e+00
8.00000000000000000e+00    1.00000000000000000e+00
9.00000000000000000e+00    1.00000000000000000e+00
1.00000000000000000e+01    1.00000000000000000e+00
1.10000000000000000e+01    1.00000000000000000e+00
1.20000000000000000e+01    1.00000000000000000e+00
0.00000000000000000e+00    2.00000000000000000e+00
1.00000000000000000e+00    2.00000000000000000e+00
2.00000000000000000e+00    2.00000000000000000e+00
3.00000000000000000e+00    2.00000000000000000e+00
4.00000000000000000e+00    2.00000000000000000e+00
5.00000000000000000e+00    2.00000000000000000e+00
6.00000000000000000e+00    2.00000000000000000e+00
7.00000000000000000e+00    2.00000000000000000e+00
0.00000000000000000e+00    3.00000000000000000e+00
1.00000000000000000e+00    3.00000000000000000e+00
2.00000000000000000e+00    3.00000000000000000e+00
3.00000000000000000e+00    3.00000000000000000e+00
4.00000000000000000e+00    3.00000000000000000e+00
5.00000000000000000e+00    3.00000000000000000e+00
0.00000000000000000e+00    4.00000000000000000e+00
1.00000000000000000e+00    4.00000000000000000e+00
2.00000000000000000e+00    4.00000000000000000e+00
3.00000000000000000e+00    4.00000000000000000e+00
4.00000000000000000e+00    4.00000000000000000e+00
0.00000000000000000e+00    5.00000000000000000e+00
1.00000000000000000e+00    5.00000000000000000e+00
2.00000000000000000e+00    5.00000000000000000e+00
3.00000000000000000e+00    5.00000000000000000e+00
0.00000000000000000e+00    6.00000000000000000e+00
1.00000000000000000e+00    6.00000000000000000e+00
2.00000000000000000e+00    6.00000000000000000e+00
0.00000000000000000e+00    7.00000000000000000e+00
1.00000000000000000e+00    7.00000000000000000e+00
2.00000000000000000e+00    7.00000000000000000e+00
0.00000000000000000e+00    8.00000000000000000e+00
1.00000000000000000e+00    8.00000000000000000e+00
0.00000000000000000e+00    9.00000000000000000e+00
1.00000000000000000e+00    9.00000000000000000e+00
0.00000000000000000e+00    1.00000000000000000e+01
1.00000000000000000e+00    1.00000000000000000e+01
0.00000000000000000e+00    1.10000000000000000e+01
1.00000000000000000e+00    1.10000000000000000e+01
0.00000000000000000e+00    1.20000000000000000e+01
1.00000000000000000e+00    1.20000000000000000e+01
0.00000000000000000e+00    1.30000000000000000e+01
0.00000000000000000e+00    1.40000000000000000e+01
0.00000000000000000e+00    1.50000000000000000e+01
0.00000000000000000e+00    1.60000000000000000e+01
0.00000000000000000e+00    1.70000000000000000e+01
0.00000000000000000e+00    1.80000000000000000e+01
0.00000000000000000e+00    1.90000000000000000e+01
0.00000000000000000e+00    2.00000000000000000e+01
0.00000000000000000e+00    2.10000000000000000e+01
0.00000000000000000e+00    2.20000000000000000e+01
0.00000000000000000e+00    2.30000000000000000e+01
0.00000000000000000e+00    2.40000000000000000e+01
0.00000000000000000e+00    2.50000000000000000e+01


==> data/active-indices-TD-d2-k25.dat <==
                     a1                         a2
0.00000000000000000e+00    0.00000000000000000e+00
1.00000000000000000e+00    0.00000000000000000e+00
2.00000000000000000e+00    0.00000000000000000e+00
3.00000000000000000e+00    0.00000000000000000e+00
4.00000000000000000e+00    0.00000000000000000e+00
5.00000000000000000e+00    0.00000000000000000e+00
6.00000000000000000e+00    0.00000000000000000e+00
7.00000000000000000e+00    0.00000000000000000e+00
8.00000000000000000e+00    0.00000000000000000e+00
9.00000000000000000e+00    0.00000000000000000e+00
1.00000000000000000e+01    0.00000000000000000e+00
1.10000000000000000e+01    0.00000000000000000e+00
1.20000000000000000e+01    0.00000000000000000e+00
1.30000000000000000e+01    0.00000000000000000e+00
1.40000000000000000e+01    0.00000000000000000e+00
1.50000000000000000e+01    0.00000000000000000e+00
1.60000000000000000e+01    0.00000000000000000e+00
1.70000000000000000e+01    0.00000000000000000e+00
1.80000000000000000e+01    0.00000000000000000e+00
1.90000000000000000e+01    0.00000000000000000e+00
2.00000000000000000e+01    0.00000000000000000e+00
2.10000000000000000e+01    0.00000000000000000e+00
2.20000000000000000e+01    0.00000000000000000e+00
2.30000000000000000e+01    0.00000000000000000e+00
2.40000000000000000e+01    0.00000000000000000e+00
2.50000000000000000e+01    0.00000000000000000e+00
0.00000000000000000e+00    1.00000000000000000e+00
1.00000000000000000e+00    1.00000000000000000e+00
2.00000000000000000e+00    1.00000000000000000e+00
3.00000000000000000e+00    1.00000000000000000e+00
4.00000000000000000e+00    1.00000000000000000e+00
5.00000000000000000e+00    1.00000000000000000e+00
6.00000000000000000e+00    1.00000000000000000e+00
7.00000000000000000e+00    1.00000000000000000e+00
8.00000000000000000e+00    1.00000000000000000e+00
9.00000000000000000e+00    1.00000000000000000e+00
1.00000000000000000e+01    1.00000000000000000e+00
1.10000000000000000e+01    1.00000000000000000e+00
1.20000000000000000e+01    1.00000000000000000e+00
1.30000000000000000e+01    1.00000000000000000e+00
1.40000000000000000e+01    1.00000000000000000e+00
1.50000000000000000e+01    1.00000000000000000e+00
1.60000000000000000e+01    1.00000000000000000e+00
1.70000000000000000e+01    1.00000000000000000e+00
1.80000000000000000e+01    1.00000000000000000e+00
1.90000000000000000e+01    1.00000000000000000e+00
2.00000000000000000e+01    1.00000000000000000e+00
2.10000000000000000e+01    1.00000000000000000e+00
2.20000000000000000e+01    1.00000000000000000e+00
2.30000000000000000e+01    1.00000000000000000e+00
2.40000000000000000e+01    1.00000000000000000e+00
0.00000000000000000e+00    2.00000000000000000e+00
1.00000000000000000e+00    2.00000000000000000e+00
2.00000000000000000e+00    2.00000000000000000e+00
3.00000000000000000e+00    2.00000000000000000e+00
4.00000000000000000e+00    2.00000000000000000e+00
5.00000000000000000e+00    2.00000000000000000e+00
6.00000000000000000e+00    2.00000000000000000e+00
7.00000000000000000e+00    2.00000000000000000e+00
8.00000000000000000e+00    2.00000000000000000e+00
9.00000000000000000e+00    2.00000000000000000e+00
1.00000000000000000e+01    2.00000000000000000e+00
1.10000000000000000e+01    2.00000000000000000e+00
1.20000000000000000e+01    2.00000000000000000e+00
1.30000000000000000e+01    2.00000000000000000e+00
1.40000000000000000e+01    2.00000000000000000e+00
1.50000000000000000e+01    2.00000000000000000e+00
1.60000000000000000e+01    2.00000000000000000e+00
1.70000000000000000e+01    2.00000000000000000e+00
1.80000000000000000e+01    2.00000000000000000e+00
1.90000000000000000e+01    2.00000000000000000e+00
2.00000000000000000e+01    2.00000000000000000e+00
2.10000000000000000e+01    2.00000000000000000e+00
2.20000000000000000e+01    2.00000000000000000e+00
2.30000000000000000e+01    2.00000000000000000e+00
0.00000000000000000e+00    3.00000000000000000e+00
1.00000000000000000e+00    3.00000000000000000e+00
2.00000000000000000e+00    3.00000000000000000e+00
3.00000000000000000e+00    3.00000000000000000e+00
4.00000000000000000e+00    3.00000000000000000e+00
5.00000000000000000e+00    3.00000000000000000e+00
6.00000000000000000e+00    3.00000000000000000e+00
7.00000000000000000e+00    3.00000000000000000e+00
8.00000000000000000e+00    3.00000000000000000e+00
9.00000000000000000e+00    3.00000000000000000e+00
1.00000000000000000e+01    3.00000000000000000e+00
1.10000000000000000e+01    3.00000000000000000e+00
1.20000000000000000e+01    3.00000000000000000e+00
1.30000000000000000e+01    3.00000000000000000e+00
1.40000000000000000e+01    3.00000000000000000e+00
1.50000000000000000e+01    3.00000000000000000e+00
1.60000000000000000e+01    3.00000000000000000e+00
1.70000000000000000e+01    3.00000000000000000e+00
1.80000000000000000e+01    3.00000000000000000e+00
1.90000000000000000e+01    3.00000000000000000e+00
2.00000000000000000e+01    3.00000000000000000e+00
2.10000000000000000e+01    3.00000000000000000e+00
2.20000000000000000e+01    3.00000000000000000e+00
0.00000000000000000e+00    4.00000000000000000e+00
1.00000000000000000e+00    4.00000000000000000e+00
2.00000000000000000e+00    4.00000000000000000e+00
3.00000000000000000e+00    4.00000000000000000e+00
4.00000000000000000e+00    4.00000000000000000e+00
5.00000000000000000e+00    4.00000000000000000e+00
6.00000000000000000e+00    4.00000000000000000e+00
7.00000000000000000e+00    4.00000000000000000e+00
8.00000000000000000e+00    4.00000000000000000e+00
9.00000000000000000e+00    4.00000000000000000e+00
1.00000000000000000e+01    4.00000000000000000e+00
1.10000000000000000e+01    4.00000000000000000e+00
1.20000000000000000e+01    4.00000000000000000e+00
1.30000000000000000e+01    4.00000000000000000e+00
1.40000000000000000e+01    4.00000000000000000e+00
1.50000000000000000e+01    4.00000000000000000e+00
1.60000000000000000e+01    4.00000000000000000e+00
1.70000000000000000e+01    4.00000000000000000e+00
1.80000000000000000e+01    4.00000000000000000e+00
1.90000000000000000e+01    4.00000000000000000e+00
2.00000000000000000e+01    4.00000000000000000e+00
2.10000000000000000e+01    4.00000000000000000e+00
0.00000000000000000e+00    5.00000000000000000e+00
1.00000000000000000e+00    5.00000000000000000e+00
2.00000000000000000e+00    5.00000000000000000e+00
3.00000000000000000e+00    5.00000000000000000e+00
4.00000000000000000e+00    5.00000000000000000e+00
5.00000000000000000e+00    5.00000000000000000e+00
6.00000000000000000e+00    5.00000000000000000e+00
7.00000000000000000e+00    5.00000000000000000e+00
8.00000000000000000e+00    5.00000000000000000e+00
9.00000000000000000e+00    5.00000000000000000e+00
1.00000000000000000e+01    5.00000000000000000e+00
1.10000000000000000e+01    5.00000000000000000e+00
1.20000000000000000e+01    5.00000000000000000e+00
1.30000000000000000e+01    5.00000000000000000e+00
1.40000000000000000e+01    5.00000000000000000e+00
1.50000000000000000e+01    5.00000000000000000e+00
1.60000000000000000e+01    5.00000000000000000e+00
1.70000000000000000e+01    5.00000000000000000e+00
1.80000000000000000e+01    5.00000000000000000e+00
1.90000000000000000e+01    5.00000000000000000e+00
2.00000000000000000e+01    5.00000000000000000e+00
0.00000000000000000e+00    6.00000000000000000e+00
1.00000000000000000e+00    6.00000000000000000e+00
2.00000000000000000e+00    6.00000000000000000e+00
3.00000000000000000e+00    6.00000000000000000e+00
4.00000000000000000e+00    6.00000000000000000e+00
5.00000000000000000e+00    6.00000000000000000e+00
6.00000000000000000e+00    6.00000000000000000e+00
7.00000000000000000e+00    6.00000000000000000e+00
8.00000000000000000e+00    6.00000000000000000e+00
9.00000000000000000e+00    6.00000000000000000e+00
1.00000000000000000e+01    6.00000000000000000e+00
1.10000000000000000e+01    6.00000000000000000e+00
1.20000000000000000e+01    6.00000000000000000e+00
1.30000000000000000e+01    6.00000000000000000e+00
1.40000000000000000e+01    6.00000000000000000e+00
1.50000000000000000e+01    6.00000000000000000e+00
1.60000000000000000e+01    6.00000000000000000e+00
1.70000000000000000e+01    6.00000000000000000e+00
1.80000000000000000e+01    6.00000000000000000e+00
1.90000000000000000e+01    6.00000000000000000e+00
0.00000000000000000e+00    7.00000000000000000e+00
1.00000000000000000e+00    7.00000000000000000e+00
2.00000000000000000e+00    7.00000000000000000e+00
3.00000000000000000e+00    7.00000000000000000e+00
4.00000000000000000e+00    7.00000000000000000e+00
5.00000000000000000e+00    7.00000000000000000e+00
6.00000000000000000e+00    7.00000000000000000e+00
7.00000000000000000e+00    7.00000000000000000e+00
8.00000000000000000e+00    7.00000000000000000e+00
9.00000000000000000e+00    7.00000000000000000e+00
1.00000000000000000e+01    7.00000000000000000e+00
1.10000000000000000e+01    7.00000000000000000e+00
1.20000000000000000e+01    7.00000000000000000e+00
1.30000000000000000e+01    7.00000000000000000e+00
1.40000000000000000e+01    7.00000000000000000e+00
1.50000000000000000e+01    7.00000000000000000e+00
1.60000000000000000e+01    7.00000000000000000e+00
1.70000000000000000e+01    7.00000000000000000e+00
1.80000000000000000e+01    7.00000000000000000e+00
0.00000000000000000e+00    8.00000000000000000e+00
1.00000000000000000e+00    8.00000000000000000e+00
2.00000000000000000e+00    8.00000000000000000e+00
3.00000000000000000e+00    8.00000000000000000e+00
4.00000000000000000e+00    8.00000000000000000e+00
5.00000000000000000e+00    8.00000000000000000e+00
6.00000000000000000e+00    8.00000000000000000e+00
7.00000000000000000e+00    8.00000000000000000e+00
8.00000000000000000e+00    8.00000000000000000e+00
9.00000000000000000e+00    8.00000000000000000e+00
1.00000000000000000e+01    8.00000000000000000e+00
1.10000000000000000e+01    8.00000000000000000e+00
1.20000000000000000e+01    8.00000000000000000e+00
1.30000000000000000e+01    8.00000000000000000e+00
1.40000000000000000e+01    8.00000000000000000e+00
1.50000000000000000e+01    8.00000000000000000e+00
1.60000000000000000e+01    8.00000000000000000e+00
1.70000000000000000e+01    8.00000000000000000e+00
0.00000000000000000e+00    9.00000000000000000e+00
1.00000000000000000e+00    9.00000000000000000e+00
2.00000000000000000e+00    9.00000000000000000e+00
3.00000000000000000e+00    9.00000000000000000e+00
4.00000000000000000e+00    9.00000000000000000e+00
5.00000000000000000e+00    9.00000000000000000e+00
6.00000000000000000e+00    9.00000000000000000e+00
7.00000000000000000e+00    9.00000000000000000e+00
8.00000000000000000e+00    9.00000000000000000e+00
9.00000000000000000e+00    9.00000000000000000e+00
1.00000000000000000e+01    9.00000000000000000e+00
1.10000000000000000e+01    9.00000000000000000e+00
1.20000000000000000e+01    9.00000000000000000e+00
1.30000000000000000e+01    9.00000000000000000e+00
1.40000000000000000e+01    9.00000000000000000e+00
1.50000000000000000e+01    9.00000000000000000e+00
1.60000000000000000e+01    9.00000000000000000e+00
0.00000000000000000e+00    1.00000000000000000e+01
1.00000000000000000e+00    1.00000000000000000e+01
2.00000000000000000e+00    1.00000000000000000e+01
3.00000000000000000e+00    1.00000000000000000e+01
4.00000000000000000e+00    1.00000000000000000e+01
5.00000000000000000e+00    1.00000000000000000e+01
6.00000000000000000e+00    1.00000000000000000e+01
7.00000000000000000e+00    1.00000000000000000e+01
8.00000000000000000e+00    1.00000000000000000e+01
9.00000000000000000e+00    1.00000000000000000e+01
1.00000000000000000e+01    1.00000000000000000e+01
1.10000000000000000e+01    1.00000000000000000e+01
1.20000000000000000e+01    1.00000000000000000e+01
1.30000000000000000e+01    1.00000000000000000e+01
1.40000000000000000e+01    1.00000000000000000e+01
1.50000000000000000e+01    1.00000000000000000e+01
0.00000000000000000e+00    1.10000000000000000e+01
1.00000000000000000e+00    1.10000000000000000e+01
2.00000000000000000e+00    1.10000000000000000e+01
3.00000000000000000e+00    1.10000000000000000e+01
4.00000000000000000e+00    1.10000000000000000e+01
5.00000000000000000e+00    1.10000000000000000e+01
6.00000000000000000e+00    1.10000000000000000e+01
7.00000000000000000e+00    1.10000000000000000e+01
8.00000000000000000e+00    1.10000000000000000e+01
9.00000000000000000e+00    1.10000000000000000e+01
1.00000000000000000e+01    1.10000000000000000e+01
1.10000000000000000e+01    1.10000000000000000e+01
1.20000000000000000e+01    1.10000000000000000e+01
1.30000000000000000e+01    1.10000000000000000e+01
1.40000000000000000e+01    1.10000000000000000e+01
0.00000000000000000e+00    1.20000000000000000e+01
1.00000000000000000e+00    1.20000000000000000e+01
2.00000000000000000e+00    1.20000000000000000e+01
3.00000000000000000e+00    1.20000000000000000e+01
4.00000000000000000e+00    1.20000000000000000e+01
5.00000000000000000e+00    1.20000000000000000e+01
6.00000000000000000e+00    1.20000000000000000e+01
7.00000000000000000e+00    1.20000000000000000e+01
8.00000000000000000e+00    1.20000000000000000e+01
9.00000000000000000e+00    1.20000000000000000e+01
1.00000000000000000e+01    1.20000000000000000e+01
1.10000000000000000e+01    1.20000000000000000e+01
1.20000000000000000e+01    1.20000000000000000e+01
1.30000000000000000e+01    1.20000000000000000e+01
0.00000000000000000e+00    1.30000000000000000e+01
1.00000000000000000e+00    1.30000000000000000e+01
2.00000000000000000e+00    1.30000000000000000e+01
3.00000000000000000e+00    1.30000000000000000e+01
4.00000000000000000e+00    1.30000000000000000e+01
5.00000000000000000e+00    1.30000000000000000e+01
6.00000000000000000e+00    1.30000000000000000e+01
7.00000000000000000e+00    1.30000000000000000e+01
8.00000000000000000e+00    1.30000000000000000e+01
9.00000000000000000e+00    1.30000000000000000e+01
1.00000000000000000e+01    1.30000000000000000e+01
1.10000000000000000e+01    1.30000000000000000e+01
1.20000000000000000e+01    1.30000000000000000e+01
0.00000000000000000e+00    1.40000000000000000e+01
1.00000000000000000e+00    1.40000000000000000e+01
2.00000000000000000e+00    1.40000000000000000e+01
3.00000000000000000e+00    1.40000000000000000e+01
4.00000000000000000e+00    1.40000000000000000e+01
5.00000000000000000e+00    1.40000000000000000e+01
6.00000000000000000e+00    1.40000000000000000e+01
7.00000000000000000e+00    1.40000000000000000e+01
8.00000000000000000e+00    1.40000000000000000e+01
9.00000000000000000e+00    1.40000000000000000e+01
1.00000000000000000e+01    1.40000000000000000e+01
1.10000000000000000e+01    1.40000000000000000e+01
0.00000000000000000e+00    1.50000000000000000e+01
1.00000000000000000e+00    1.50000000000000000e+01
2.00000000000000000e+00    1.50000000000000000e+01
3.00000000000000000e+00    1.50000000000000000e+01
4.00000000000000000e+00    1.50000000000000000e+01
5.00000000000000000e+00    1.50000000000000000e+01
6.00000000000000000e+00    1.50000000000000000e+01
7.00000000000000000e+00    1.50000000000000000e+01
8.00000000000000000e+00    1.50000000000000000e+01
9.00000000000000000e+00    1.50000000000000000e+01
1.00000000000000000e+01    1.50000000000000000e+01
0.00000000000000000e+00    1.60000000000000000e+01
1.00000000000000000e+00    1.60000000000000000e+01
2.00000000000000000e+00    1.60000000000000000e+01
3.00000000000000000e+00    1.60000000000000000e+01
4.00000000000000000e+00    1.60000000000000000e+01
5.00000000000000000e+00    1.60000000000000000e+01
6.00000000000000000e+00    1.60000000000000000e+01
7.00000000000000000e+00    1.60000000000000000e+01
8.00000000000000000e+00    1.60000000000000000e+01
9.00000000000000000e+00    1.60000000000000000e+01
0.00000000000000000e+00    1.70000000000000000e+01
1.00000000000000000e+00    1.70000000000000000e+01
2.00000000000000000e+00    1.70000000000000000e+01
3.00000000000000000e+00    1.70000000000000000e+01
4.00000000000000000e+00    1.70000000000000000e+01
5.00000000000000000e+00    1.70000000000000000e+01
6.00000000000000000e+00    1.70000000000000000e+01
7.00000000000000000e+00    1.70000000000000000e+01
8.00000000000000000e+00    1.70000000000000000e+01
0.00000000000000000e+00    1.80000000000000000e+01
1.00000000000000000e+00    1.80000000000000000e+01
2.00000000000000000e+00    1.80000000000000000e+01
3.00000000000000000e+00    1.80000000000000000e+01
4.00000000000000000e+00    1.80000000000000000e+01
5.00000000000000000e+00    1.80000000000000000e+01
6.00000000000000000e+00    1.80000000000000000e+01
7.00000000000000000e+00    1.80000000000000000e+01
0.00000000000000000e+00    1.90000000000000000e+01
1.00000000000000000e+00    1.90000000000000000e+01
2.00000000000000000e+00    1.90000000000000000e+01
3.00000000000000000e+00    1.90000000000000000e+01
4.00000000000000000e+00    1.90000000000000000e+01
5.00000000000000000e+00    1.90000000000000000e+01
6.00000000000000000e+00    1.90000000000000000e+01
0.00000000000000000e+00    2.00000000000000000e+01
1.00000000000000000e+00    2.00000000000000000e+01
2.00000000000000000e+00    2.00000000000000000e+01
3.00000000000000000e+00    2.00000000000000000e+01
4.00000000000000000e+00    2.00000000000000000e+01
5.00000000000000000e+00    2.00000000000000000e+01
0.00000000000000000e+00    2.10000000000000000e+01
1.00000000000000000e+00    2.10000000000000000e+01
2.00000000000000000e+00    2.10000000000000000e+01
3.00000000000000000e+00    2.10000000000000000e+01
4.00000000000000000e+00    2.10000000000000000e+01
0.00000000000000000e+00    2.20000000000000000e+01
1.00000000000000000e+00    2.20000000000000000e+01
2.00000000000000000e+00    2.20000000000000000e+01
3.00000000000000000e+00    2.20000000000000000e+01
0.00000000000000000e+00    2.30000000000000000e+01
1.00000000000000000e+00    2.30000000000000000e+01
2.00000000000000000e+00    2.30000000000000000e+01
0.00000000000000000e+00    2.40000000000000000e+01
1.00000000000000000e+00    2.40000000000000000e+01
0.00000000000000000e+00    2.50000000000000000e+01


==> data/active-indices-TP-d2-k25.dat <==
                     a1                         a2
0.00000000000000000e+00    0.00000000000000000e+00
1.00000000000000000e+00    0.00000000000000000e+00
2.00000000000000000e+00    0.00000000000000000e+00
3.00000000000000000e+00    0.00000000000000000e+00
4.00000000000000000e+00    0.00000000000000000e+00
5.00000000000000000e+00    0.00000000000000000e+00
6.00000000000000000e+00    0.00000000000000000e+00
7.00000000000000000e+00    0.00000000000000000e+00
8.00000000000000000e+00    0.00000000000000000e+00
9.00000000000000000e+00    0.00000000000000000e+00
1.00000000000000000e+01    0.00000000000000000e+00
1.10000000000000000e+01    0.00000000000000000e+00
1.20000000000000000e+01    0.00000000000000000e+00
1.30000000000000000e+01    0.00000000000000000e+00
1.40000000000000000e+01    0.00000000000000000e+00
1.50000000000000000e+01    0.00000000000000000e+00
1.60000000000000000e+01    0.00000000000000000e+00
1.70000000000000000e+01    0.00000000000000000e+00
1.80000000000000000e+01    0.00000000000000000e+00
1.90000000000000000e+01    0.00000000000000000e+00
2.00000000000000000e+01    0.00000000000000000e+00
2.10000000000000000e+01    0.00000000000000000e+00
2.20000000000000000e+01    0.00000000000000000e+00
2.30000000000000000e+01    0.00000000000000000e+00
2.40000000000000000e+01    0.00000000000000000e+00
2.50000000000000000e+01    0.00000000000000000e+00
0.00000000000000000e+00    1.00000000000000000e+00
1.00000000000000000e+00    1.00000000000000000e+00
2.00000000000000000e+00    1.00000000000000000e+00
3.00000000000000000e+00    1.00000000000000000e+00
4.00000000000000000e+00    1.00000000000000000e+00
5.00000000000000000e+00    1.00000000000000000e+00
6.00000000000000000e+00    1.00000000000000000e+00
7.00000000000000000e+00    1.00000000000000000e+00
8.00000000000000000e+00    1.00000000000000000e+00
9.00000000000000000e+00    1.00000000000000000e+00
1.00000000000000000e+01    1.00000000000000000e+00
1.10000000000000000e+01    1.00000000000000000e+00
1.20000000000000000e+01    1.00000000000000000e+00
1.30000000000000000e+01    1.00000000000000000e+00
1.40000000000000000e+01    1.00000000000000000e+00
1.50000000000000000e+01    1.00000000000000000e+00
1.60000000000000000e+01    1.00000000000000000e+00
1.70000000000000000e+01    1.00000000000000000e+00
1.80000000000000000e+01    1.00000000000000000e+00
1.90000000000000000e+01    1.00000000000000000e+00
2.00000000000000000e+01    1.00000000000000000e+00
2.10000000000000000e+01    1.00000000000000000e+00
2.20000000000000000e+01    1.00000000000000000e+00
2.30000000000000000e+01    1.00000000000000000e+00
2.40000000000000000e+01    1.00000000000000000e+00
2.50000000000000000e+01    1.00000000000000000e+00
0.00000000000000000e+00    2.00000000000000000e+00
1.00000000000000000e+00    2.00000000000000000e+00
2.00000000000000000e+00    2.00000000000000000e+00
3.00000000000000000e+00    2.00000000000000000e+00
4.00000000000000000e+00    2.00000000000000000e+00
5.00000000000000000e+00    2.00000000000000000e+00
6.00000000000000000e+00    2.00000000000000000e+00
7.00000000000000000e+00    2.00000000000000000e+00
8.00000000000000000e+00    2.00000000000000000e+00
9.00000000000000000e+00    2.00000000000000000e+00
1.00000000000000000e+01    2.00000000000000000e+00
1.10000000000000000e+01    2.00000000000000000e+00
1.20000000000000000e+01    2.00000000000000000e+00
1.30000000000000000e+01    2.00000000000000000e+00
1.40000000000000000e+01    2.00000000000000000e+00
1.50000000000000000e+01    2.00000000000000000e+00
1.60000000000000000e+01    2.00000000000000000e+00
1.70000000000000000e+01    2.00000000000000000e+00
1.80000000000000000e+01    2.00000000000000000e+00
1.90000000000000000e+01    2.00000000000000000e+00
2.00000000000000000e+01    2.00000000000000000e+00
2.10000000000000000e+01    2.00000000000000000e+00
2.20000000000000000e+01    2.00000000000000000e+00
2.30000000000000000e+01    2.00000000000000000e+00
2.40000000000000000e+01    2.00000000000000000e+00
2.50000000000000000e+01    2.00000000000000000e+00
0.00000000000000000e+00    3.00000000000000000e+00
1.00000000000000000e+00    3.00000000000000000e+00
2.00000000000000000e+00    3.00000000000000000e+00
3.00000000000000000e+00    3.00000000000000000e+00
4.00000000000000000e+00    3.00000000000000000e+00
5.00000000000000000e+00    3.00000000000000000e+00
6.00000000000000000e+00    3.00000000000000000e+00
7.00000000000000000e+00    3.00000000000000000e+00
8.00000000000000000e+00    3.00000000000000000e+00
9.00000000000000000e+00    3.00000000000000000e+00
1.00000000000000000e+01    3.00000000000000000e+00
1.10000000000000000e+01    3.00000000000000000e+00
1.20000000000000000e+01    3.00000000000000000e+00
1.30000000000000000e+01    3.00000000000000000e+00
1.40000000000000000e+01    3.00000000000000000e+00
1.50000000000000000e+01    3.00000000000000000e+00
1.60000000000000000e+01    3.00000000000000000e+00
1.70000000000000000e+01    3.00000000000000000e+00
1.80000000000000000e+01    3.00000000000000000e+00
1.90000000000000000e+01    3.00000000000000000e+00
2.00000000000000000e+01    3.00000000000000000e+00
2.10000000000000000e+01    3.00000000000000000e+00
2.20000000000000000e+01    3.00000000000000000e+00
2.30000000000000000e+01    3.00000000000000000e+00
2.40000000000000000e+01    3.00000000000000000e+00
2.50000000000000000e+01    3.00000000000000000e+00
0.00000000000000000e+00    4.00000000000000000e+00
1.00000000000000000e+00    4.00000000000000000e+00
2.00000000000000000e+00    4.00000000000000000e+00
3.00000000000000000e+00    4.00000000000000000e+00
4.00000000000000000e+00    4.00000000000000000e+00
5.00000000000000000e+00    4.00000000000000000e+00
6.00000000000000000e+00    4.00000000000000000e+00
7.00000000000000000e+00    4.00000000000000000e+00
8.00000000000000000e+00    4.00000000000000000e+00
9.00000000000000000e+00    4.00000000000000000e+00
1.00000000000000000e+01    4.00000000000000000e+00
1.10000000000000000e+01    4.00000000000000000e+00
1.20000000000000000e+01    4.00000000000000000e+00
1.30000000000000000e+01    4.00000000000000000e+00
1.40000000000000000e+01    4.00000000000000000e+00
1.50000000000000000e+01    4.00000000000000000e+00
1.60000000000000000e+01    4.00000000000000000e+00
1.70000000000000000e+01    4.00000000000000000e+00
1.80000000000000000e+01    4.00000000000000000e+00
1.90000000000000000e+01    4.00000000000000000e+00
2.00000000000000000e+01    4.00000000000000000e+00
2.10000000000000000e+01    4.00000000000000000e+00
2.20000000000000000e+01    4.00000000000000000e+00
2.30000000000000000e+01    4.00000000000000000e+00
2.40000000000000000e+01    4.00000000000000000e+00
2.50000000000000000e+01    4.00000000000000000e+00
0.00000000000000000e+00    5.00000000000000000e+00
1.00000000000000000e+00    5.00000000000000000e+00
2.00000000000000000e+00    5.00000000000000000e+00
3.00000000000000000e+00    5.00000000000000000e+00
4.00000000000000000e+00    5.00000000000000000e+00
5.00000000000000000e+00    5.00000000000000000e+00
6.00000000000000000e+00    5.00000000000000000e+00
7.00000000000000000e+00    5.00000000000000000e+00
8.00000000000000000e+00    5.00000000000000000e+00
9.00000000000000000e+00    5.00000000000000000e+00
1.00000000000000000e+01    5.00000000000000000e+00
1.10000000000000000e+01    5.00000000000000000e+00
1.20000000000000000e+01    5.00000000000000000e+00
1.30000000000000000e+01    5.00000000000000000e+00
1.40000000000000000e+01    5.00000000000000000e+00
1.50000000000000000e+01    5.00000000000000000e+00
1.60000000000000000e+01    5.00000000000000000e+00
1.70000000000000000e+01    5.00000000000000000e+00
1.80000000000000000e+01    5.00000000000000000e+00
1.90000000000000000e+01    5.00000000000000000e+00
2.00000000000000000e+01    5.00000000000000000e+00
2.10000000000000000e+01    5.00000000000000000e+00
2.20000000000000000e+01    5.00000000000000000e+00
2.30000000000000000e+01    5.00000000000000000e+00
2.40000000000000000e+01    5.00000000000000000e+00
2.50000000000000000e+01    5.00000000000000000e+00
0.00000000000000000e+00    6.00000000000000000e+00
1.00000000000000000e+00    6.00000000000000000e+00
2.00000000000000000e+00    6.00000000000000000e+00
3.00000000000000000e+00    6.00000000000000000e+00
4.00000000000000000e+00    6.00000000000000000e+00
5.00000000000000000e+00    6.00000000000000000e+00
6.00000000000000000e+00    6.00000000000000000e+00
7.00000000000000000e+00    6.00000000000000000e+00
8.00000000000000000e+00    6.00000000000000000e+00
9.00000000000000000e+00    6.00000000000000000e+00
1.00000000000000000e+01    6.00000000000000000e+00
1.10000000000000000e+01    6.00000000000000000e+00
1.20000000000000000e+01    6.00000000000000000e+00
1.30000000000000000e+01    6.00000000000000000e+00
1.40000000000000000e+01    6.00000000000000000e+00
1.50000000000000000e+01    6.00000000000000000e+00
1.60000000000000000e+01    6.00000000000000000e+00
1.70000000000000000e+01    6.00000000000000000e+00
1.80000000000000000e+01    6.00000000000000000e+00
1.90000000000000000e+01    6.00000000000000000e+00
2.00000000000000000e+01    6.00000000000000000e+00
2.10000000000000000e+01    6.00000000000000000e+00
2.20000000000000000e+01    6.00000000000000000e+00
2.30000000000000000e+01    6.00000000000000000e+00
2.40000000000000000e+01    6.00000000000000000e+00
2.50000000000000000e+01    6.00000000000000000e+00
0.00000000000000000e+00    7.00000000000000000e+00
1.00000000000000000e+00    7.00000000000000000e+00
2.00000000000000000e+00    7.00000000000000000e+00
3.00000000000000000e+00    7.00000000000000000e+00
4.00000000000000000e+00    7.00000000000000000e+00
5.00000000000000000e+00    7.00000000000000000e+00
6.00000000000000000e+00    7.00000000000000000e+00
7.00000000000000000e+00    7.00000000000000000e+00
8.00000000000000000e+00    7.00000000000000000e+00
9.00000000000000000e+00    7.00000000000000000e+00
1.00000000000000000e+01    7.00000000000000000e+00
1.10000000000000000e+01    7.00000000000000000e+00
1.20000000000000000e+01    7.00000000000000000e+00
1.30000000000000000e+01    7.00000000000000000e+00
1.40000000000000000e+01    7.00000000000000000e+00
1.50000000000000000e+01    7.00000000000000000e+00
1.60000000000000000e+01    7.00000000000000000e+00
1.70000000000000000e+01    7.00000000000000000e+00
1.80000000000000000e+01    7.00000000000000000e+00
1.90000000000000000e+01    7.00000000000000000e+00
2.00000000000000000e+01    7.00000000000000000e+00
2.10000000000000000e+01    7.00000000000000000e+00
2.20000000000000000e+01    7.00000000000000000e+00
2.30000000000000000e+01    7.00000000000000000e+00
2.40000000000000000e+01    7.00000000000000000e+00
2.50000000000000000e+01    7.00000000000000000e+00
0.00000000000000000e+00    8.00000000000000000e+00
1.00000000000000000e+00    8.00000000000000000e+00
2.00000000000000000e+00    8.00000000000000000e+00
3.00000000000000000e+00    8.00000000000000000e+00
4.00000000000000000e+00    8.00000000000000000e+00
5.00000000000000000e+00    8.00000000000000000e+00
6.00000000000000000e+00    8.00000000000000000e+00
7.00000000000000000e+00    8.00000000000000000e+00
8.00000000000000000e+00    8.00000000000000000e+00
9.00000000000000000e+00    8.00000000000000000e+00
1.00000000000000000e+01    8.00000000000000000e+00
1.10000000000000000e+01    8.00000000000000000e+00
1.20000000000000000e+01    8.00000000000000000e+00
1.30000000000000000e+01    8.00000000000000000e+00
1.40000000000000000e+01    8.00000000000000000e+00
1.50000000000000000e+01    8.00000000000000000e+00
1.60000000000000000e+01    8.00000000000000000e+00
1.70000000000000000e+01    8.00000000000000000e+00
1.80000000000000000e+01    8.00000000000000000e+00
1.90000000000000000e+01    8.00000000000000000e+00
2.00000000000000000e+01    8.00000000000000000e+00
2.10000000000000000e+01    8.00000000000000000e+00
2.20000000000000000e+01    8.00000000000000000e+00
2.30000000000000000e+01    8.00000000000000000e+00
2.40000000000000000e+01    8.00000000000000000e+00
2.50000000000000000e+01    8.00000000000000000e+00
0.00000000000000000e+00    9.00000000000000000e+00
1.00000000000000000e+00    9.00000000000000000e+00
2.00000000000000000e+00    9.00000000000000000e+00
3.00000000000000000e+00    9.00000000000000000e+00
4.00000000000000000e+00    9.00000000000000000e+00
5.00000000000000000e+00    9.00000000000000000e+00
6.00000000000000000e+00    9.00000000000000000e+00
7.00000000000000000e+00    9.00000000000000000e+00
8.00000000000000000e+00    9.00000000000000000e+00
9.00000000000000000e+00    9.00000000000000000e+00
1.00000000000000000e+01    9.00000000000000000e+00
1.10000000000000000e+01    9.00000000000000000e+00
1.20000000000000000e+01    9.00000000000000000e+00
1.30000000000000000e+01    9.00000000000000000e+00
1.40000000000000000e+01    9.00000000000000000e+00
1.50000000000000000e+01    9.00000000000000000e+00
1.60000000000000000e+01    9.00000000000000000e+00
1.70000000000000000e+01    9.00000000000000000e+00
1.80000000000000000e+01    9.00000000000000000e+00
1.90000000000000000e+01    9.00000000000000000e+00
2.00000000000000000e+01    9.00000000000000000e+00
2.10000000000000000e+01    9.00000000000000000e+00
2.20000000000000000e+01    9.00000000000000000e+00
2.30000000000000000e+01    9.00000000000000000e+00
2.40000000000000000e+01    9.00000000000000000e+00
2.50000000000000000e+01    9.00000000000000000e+00
0.00000000000000000e+00    1.00000000000000000e+01
1.00000000000000000e+00    1.00000000000000000e+01
2.00000000000000000e+00    1.00000000000000000e+01
3.00000000000000000e+00    1.00000000000000000e+01
4.00000000000000000e+00    1.00000000000000000e+01
5.00000000000000000e+00    1.00000000000000000e+01
6.00000000000000000e+00    1.00000000000000000e+01
7.00000000000000000e+00    1.00000000000000000e+01
8.00000000000000000e+00    1.00000000000000000e+01
9.00000000000000000e+00    1.00000000000000000e+01
1.00000000000000000e+01    1.00000000000000000e+01
1.10000000000000000e+01    1.00000000000000000e+01
1.20000000000000000e+01    1.00000000000000000e+01
1.30000000000000000e+01    1.00000000000000000e+01
1.40000000000000000e+01    1.00000000000000000e+01
1.50000000000000000e+01    1.00000000000000000e+01
1.60000000000000000e+01    1.00000000000000000e+01
1.70000000000000000e+01    1.00000000000000000e+01
1.80000000000000000e+01    1.00000000000000000e+01
1.90000000000000000e+01    1.00000000000000000e+01
2.00000000000000000e+01    1.00000000000000000e+01
2.10000000000000000e+01    1.00000000000000000e+01
2.20000000000000000e+01    1.00000000000000000e+01
2.30000000000000000e+01    1.00000000000000000e+01
2.40000000000000000e+01    1.00000000000000000e+01
2.50000000000000000e+01    1.00000000000000000e+01
0.00000000000000000e+00    1.10000000000000000e+01
1.00000000000000000e+00    1.10000000000000000e+01
2.00000000000000000e+00    1.10000000000000000e+01
3.00000000000000000e+00    1.10000000000000000e+01
4.00000000000000000e+00    1.10000000000000000e+01
5.00000000000000000e+00    1.10000000000000000e+01
6.00000000000000000e+00    1.10000000000000000e+01
7.00000000000000000e+00    1.10000000000000000e+01
8.00000000000000000e+00    1.10000000000000000e+01
9.00000000000000000e+00    1.10000000000000000e+01
1.00000000000000000e+01    1.10000000000000000e+01
1.10000000000000000e+01    1.10000000000000000e+01
1.20000000000000000e+01    1.10000000000000000e+01
1.30000000000000000e+01    1.10000000000000000e+01
1.40000000000000000e+01    1.10000000000000000e+01
1.50000000000000000e+01    1.10000000000000000e+01
1.60000000000000000e+01    1.10000000000000000e+01
1.70000000000000000e+01    1.10000000000000000e+01
1.80000000000000000e+01    1.10000000000000000e+01
1.90000000000000000e+01    1.10000000000000000e+01
2.00000000000000000e+01    1.10000000000000000e+01
2.10000000000000000e+01    1.10000000000000000e+01
2.20000000000000000e+01    1.10000000000000000e+01
2.30000000000000000e+01    1.10000000000000000e+01
2.40000000000000000e+01    1.10000000000000000e+01
2.50000000000000000e+01    1.10000000000000000e+01
0.00000000000000000e+00    1.20000000000000000e+01
1.00000000000000000e+00    1.20000000000000000e+01
2.00000000000000000e+00    1.20000000000000000e+01
3.00000000000000000e+00    1.20000000000000000e+01
4.00000000000000000e+00    1.20000000000000000e+01
5.00000000000000000e+00    1.20000000000000000e+01
6.00000000000000000e+00    1.20000000000000000e+01
7.00000000000000000e+00    1.20000000000000000e+01
8.00000000000000000e+00    1.20000000000000000e+01
9.00000000000000000e+00    1.20000000000000000e+01
1.00000000000000000e+01    1.20000000000000000e+01
1.10000000000000000e+01    1.20000000000000000e+01
1.20000000000000000e+01    1.20000000000000000e+01
1.30000000000000000e+01    1.20000000000000000e+01
1.40000000000000000e+01    1.20000000000000000e+01
1.50000000000000000e+01    1.20000000000000000e+01
1.60000000000000000e+01    1.20000000000000000e+01
1.70000000000000000e+01    1.20000000000000000e+01
1.80000000000000000e+01    1.20000000000000000e+01
1.90000000000000000e+01    1.20000000000000000e+01
2.00000000000000000e+01    1.20000000000000000e+01
2.10000000000000000e+01    1.20000000000000000e+01
2.20000000000000000e+01    1.20000000000000000e+01
2.30000000000000000e+01    1.20000000000000000e+01
2.40000000000000000e+01    1.20000000000000000e+01
2.50000000000000000e+01    1.20000000000000000e+01
0.00000000000000000e+00    1.30000000000000000e+01
1.00000000000000000e+00    1.30000000000000000e+01
2.00000000000000000e+00    1.30000000000000000e+01
3.00000000000000000e+00    1.30000000000000000e+01
4.00000000000000000e+00    1.30000000000000000e+01
5.00000000000000000e+00    1.30000000000000000e+01
6.00000000000000000e+00    1.30000000000000000e+01
7.00000000000000000e+00    1.30000000000000000e+01
8.00000000000000000e+00    1.30000000000000000e+01
9.00000000000000000e+00    1.30000000000000000e+01
1.00000000000000000e+01    1.30000000000000000e+01
1.10000000000000000e+01    1.30000000000000000e+01
1.20000000000000000e+01    1.30000000000000000e+01
1.30000000000000000e+01    1.30000000000000000e+01
1.40000000000000000e+01    1.30000000000000000e+01
1.50000000000000000e+01    1.30000000000000000e+01
1.60000000000000000e+01    1.30000000000000000e+01
1.70000000000000000e+01    1.30000000000000000e+01
1.80000000000000000e+01    1.30000000000000000e+01
1.90000000000000000e+01    1.30000000000000000e+01
2.00000000000000000e+01    1.30000000000000000e+01
2.10000000000000000e+01    1.30000000000000000e+01
2.20000000000000000e+01    1.30000000000000000e+01
2.30000000000000000e+01    1.30000000000000000e+01
2.40000000000000000e+01    1.30000000000000000e+01
2.50000000000000000e+01    1.30000000000000000e+01
0.00000000000000000e+00    1.40000000000000000e+01
1.00000000000000000e+00    1.40000000000000000e+01
2.00000000000000000e+00    1.40000000000000000e+01
3.00000000000000000e+00    1.40000000000000000e+01
4.00000000000000000e+00    1.40000000000000000e+01
5.00000000000000000e+00    1.40000000000000000e+01
6.00000000000000000e+00    1.40000000000000000e+01
7.00000000000000000e+00    1.40000000000000000e+01
8.00000000000000000e+00    1.40000000000000000e+01
9.00000000000000000e+00    1.40000000000000000e+01
1.00000000000000000e+01    1.40000000000000000e+01
1.10000000000000000e+01    1.40000000000000000e+01
1.20000000000000000e+01    1.40000000000000000e+01
1.30000000000000000e+01    1.40000000000000000e+01
1.40000000000000000e+01    1.40000000000000000e+01
1.50000000000000000e+01    1.40000000000000000e+01
1.60000000000000000e+01    1.40000000000000000e+01
1.70000000000000000e+01    1.40000000000000000e+01
1.80000000000000000e+01    1.40000000000000000e+01
1.90000000000000000e+01    1.40000000000000000e+01
2.00000000000000000e+01    1.40000000000000000e+01
2.10000000000000000e+01    1.40000000000000000e+01
2.20000000000000000e+01    1.40000000000000000e+01
2.30000000000000000e+01    1.40000000000000000e+01
2.40000000000000000e+01    1.40000000000000000e+01
2.50000000000000000e+01    1.40000000000000000e+01
0.00000000000000000e+00    1.50000000000000000e+01
1.00000000000000000e+00    1.50000000000000000e+01
2.00000000000000000e+00    1.50000000000000000e+01
3.00000000000000000e+00    1.50000000000000000e+01
4.00000000000000000e+00    1.50000000000000000e+01
5.00000000000000000e+00    1.50000000000000000e+01
6.00000000000000000e+00    1.50000000000000000e+01
7.00000000000000000e+00    1.50000000000000000e+01
8.00000000000000000e+00    1.50000000000000000e+01
9.00000000000000000e+00    1.50000000000000000e+01
1.00000000000000000e+01    1.50000000000000000e+01
1.10000000000000000e+01    1.50000000000000000e+01
1.20000000000000000e+01    1.50000000000000000e+01
1.30000000000000000e+01    1.50000000000000000e+01
1.40000000000000000e+01    1.50000000000000000e+01
1.50000000000000000e+01    1.50000000000000000e+01
1.60000000000000000e+01    1.50000000000000000e+01
1.70000000000000000e+01    1.50000000000000000e+01
1.80000000000000000e+01    1.50000000000000000e+01
1.90000000000000000e+01    1.50000000000000000e+01
2.00000000000000000e+01    1.50000000000000000e+01
2.10000000000000000e+01    1.50000000000000000e+01
2.20000000000000000e+01    1.50000000000000000e+01
2.30000000000000000e+01    1.50000000000000000e+01
2.40000000000000000e+01    1.50000000000000000e+01
2.50000000000000000e+01    1.50000000000000000e+01
0.00000000000000000e+00    1.60000000000000000e+01
1.00000000000000000e+00    1.60000000000000000e+01
2.00000000000000000e+00    1.60000000000000000e+01
3.00000000000000000e+00    1.60000000000000000e+01
4.00000000000000000e+00    1.60000000000000000e+01
5.00000000000000000e+00    1.60000000000000000e+01
6.00000000000000000e+00    1.60000000000000000e+01
7.00000000000000000e+00    1.60000000000000000e+01
8.00000000000000000e+00    1.60000000000000000e+01
9.00000000000000000e+00    1.60000000000000000e+01
1.00000000000000000e+01    1.60000000000000000e+01
1.10000000000000000e+01    1.60000000000000000e+01
1.20000000000000000e+01    1.60000000000000000e+01
1.30000000000000000e+01    1.60000000000000000e+01
1.40000000000000000e+01    1.60000000000000000e+01
1.50000000000000000e+01    1.60000000000000000e+01
1.60000000000000000e+01    1.60000000000000000e+01
1.70000000000000000e+01    1.60000000000000000e+01
1.80000000000000000e+01    1.60000000000000000e+01
1.90000000000000000e+01    1.60000000000000000e+01
2.00000000000000000e+01    1.60000000000000000e+01
2.10000000000000000e+01    1.60000000000000000e+01
2.20000000000000000e+01    1.60000000000000000e+01
2.30000000000000000e+01    1.60000000000000000e+01
2.40000000000000000e+01    1.60000000000000000e+01
2.50000000000000000e+01    1.60000000000000000e+01
0.00000000000000000e+00    1.70000000000000000e+01
1.00000000000000000e+00    1.70000000000000000e+01
2.00000000000000000e+00    1.70000000000000000e+01
3.00000000000000000e+00    1.70000000000000000e+01
4.00000000000000000e+00    1.70000000000000000e+01
5.00000000000000000e+00    1.70000000000000000e+01
6.00000000000000000e+00    1.70000000000000000e+01
7.00000000000000000e+00    1.70000000000000000e+01
8.00000000000000000e+00    1.70000000000000000e+01
9.00000000000000000e+00    1.70000000000000000e+01
1.00000000000000000e+01    1.70000000000000000e+01
1.10000000000000000e+01    1.70000000000000000e+01
1.20000000000000000e+01    1.70000000000000000e+01
1.30000000000000000e+01    1.70000000000000000e+01
1.40000000000000000e+01    1.70000000000000000e+01
1.50000000000000000e+01    1.70000000000000000e+01
1.60000000000000000e+01    1.70000000000000000e+01
1.70000000000000000e+01    1.70000000000000000e+01
1.80000000000000000e+01    1.70000000000000000e+01
1.90000000000000000e+01    1.70000000000000000e+01
2.00000000000000000e+01    1.70000000000000000e+01
2.10000000000000000e+01    1.70000000000000000e+01
2.20000000000000000e+01    1.70000000000000000e+01
2.30000000000000000e+01    1.70000000000000000e+01
2.40000000000000000e+01    1.70000000000000000e+01
2.50000000000000000e+01    1.70000000000000000e+01
0.00000000000000000e+00    1.80000000000000000e+01
1.00000000000000000e+00    1.80000000000000000e+01
2.00000000000000000e+00    1.80000000000000000e+01
3.00000000000000000e+00    1.80000000000000000e+01
4.00000000000000000e+00    1.80000000000000000e+01
5.00000000000000000e+00    1.80000000000000000e+01
6.00000000000000000e+00    1.80000000000000000e+01
7.00000000000000000e+00    1.80000000000000000e+01
8.00000000000000000e+00    1.80000000000000000e+01
9.00000000000000000e+00    1.80000000000000000e+01
1.00000000000000000e+01    1.80000000000000000e+01
1.10000000000000000e+01    1.80000000000000000e+01
1.20000000000000000e+01    1.80000000000000000e+01
1.30000000000000000e+01    1.80000000000000000e+01
1.40000000000000000e+01    1.80000000000000000e+01
1.50000000000000000e+01    1.80000000000000000e+01
1.60000000000000000e+01    1.80000000000000000e+01
1.70000000000000000e+01    1.80000000000000000e+01
1.80000000000000000e+01    1.80000000000000000e+01
1.90000000000000000e+01    1.80000000000000000e+01
2.00000000000000000e+01    1.80000000000000000e+01
2.10000000000000000e+01    1.80000000000000000e+01
2.20000000000000000e+01    1.80000000000000000e+01
2.30000000000000000e+01    1.80000000000000000e+01
2.40000000000000000e+01    1.80000000000000000e+01
2.50000000000000000e+01    1.80000000000000000e+01
0.00000000000000000e+00    1.90000000000000000e+01
1.00000000000000000e+00    1.90000000000000000e+01
2.00000000000000000e+00    1.90000000000000000e+01
3.00000000000000000e+00    1.90000000000000000e+01
4.00000000000000000e+00    1.90000000000000000e+01
5.00000000000000000e+00    1.90000000000000000e+01
6.00000000000000000e+00    1.90000000000000000e+01
7.00000000000000000e+00    1.90000000000000000e+01
8.00000000000000000e+00    1.90000000000000000e+01
9.00000000000000000e+00    1.90000000000000000e+01
1.00000000000000000e+01    1.90000000000000000e+01
1.10000000000000000e+01    1.90000000000000000e+01
1.20000000000000000e+01    1.90000000000000000e+01
1.30000000000000000e+01    1.90000000000000000e+01
1.40000000000000000e+01    1.90000000000000000e+01
1.50000000000000000e+01    1.90000000000000000e+01
1.60000000000000000e+01    1.90000000000000000e+01
1.70000000000000000e+01    1.90000000000000000e+01
1.80000000000000000e+01    1.90000000000000000e+01
1.90000000000000000e+01    1.90000000000000000e+01
2.00000000000000000e+01    1.90000000000000000e+01
2.10000000000000000e+01    1.90000000000000000e+01
2.20000000000000000e+01    1.90000000000000000e+01
2.30000000000000000e+01    1.90000000000000000e+01
2.40000000000000000e+01    1.90000000000000000e+01
2.50000000000000000e+01    1.90000000000000000e+01
0.00000000000000000e+00    2.00000000000000000e+01
1.00000000000000000e+00    2.00000000000000000e+01
2.00000000000000000e+00    2.00000000000000000e+01
3.00000000000000000e+00    2.00000000000000000e+01
4.00000000000000000e+00    2.00000000000000000e+01
5.00000000000000000e+00    2.00000000000000000e+01
6.00000000000000000e+00    2.00000000000000000e+01
7.00000000000000000e+00    2.00000000000000000e+01
8.00000000000000000e+00    2.00000000000000000e+01
9.00000000000000000e+00    2.00000000000000000e+01
1.00000000000000000e+01    2.00000000000000000e+01
1.10000000000000000e+01    2.00000000000000000e+01
1.20000000000000000e+01    2.00000000000000000e+01
1.30000000000000000e+01    2.00000000000000000e+01
1.40000000000000000e+01    2.00000000000000000e+01
1.50000000000000000e+01    2.00000000000000000e+01
1.60000000000000000e+01    2.00000000000000000e+01
1.70000000000000000e+01    2.00000000000000000e+01
1.80000000000000000e+01    2.00000000000000000e+01
1.90000000000000000e+01    2.00000000000000000e+01
2.00000000000000000e+01    2.00000000000000000e+01
2.10000000000000000e+01    2.00000000000000000e+01
2.20000000000000000e+01    2.00000000000000000e+01
2.30000000000000000e+01    2.00000000000000000e+01
2.40000000000000000e+01    2.00000000000000000e+01
2.50000000000000000e+01    2.00000000000000000e+01
0.00000000000000000e+00    2.10000000000000000e+01
1.00000000000000000e+00    2.10000000000000000e+01
2.00000000000000000e+00    2.10000000000000000e+01
3.00000000000000000e+00    2.10000000000000000e+01
4.00000000000000000e+00    2.10000000000000000e+01
5.00000000000000000e+00    2.10000000000000000e+01
6.00000000000000000e+00    2.10000000000000000e+01
7.00000000000000000e+00    2.10000000000000000e+01
8.00000000000000000e+00    2.10000000000000000e+01
9.00000000000000000e+00    2.10000000000000000e+01
1.00000000000000000e+01    2.10000000000000000e+01
1.10000000000000000e+01    2.10000000000000000e+01
1.20000000000000000e+01    2.10000000000000000e+01
1.30000000000000000e+01    2.10000000000000000e+01
1.40000000000000000e+01    2.10000000000000000e+01
1.50000000000000000e+01    2.10000000000000000e+01
1.60000000000000000e+01    2.10000000000000000e+01
1.70000000000000000e+01    2.10000000000000000e+01
1.80000000000000000e+01    2.10000000000000000e+01
1.90000000000000000e+01    2.10000000000000000e+01
2.00000000000000000e+01    2.10000000000000000e+01
2.10000000000000000e+01    2.10000000000000000e+01
2.20000000000000000e+01    2.10000000000000000e+01
2.30000000000000000e+01    2.10000000000000000e+01
2.40000000000000000e+01    2.10000000000000000e+01
2.50000000000000000e+01    2.10000000000000000e+01
0.00000000000000000e+00    2.20000000000000000e+01
1.00000000000000000e+00    2.20000000000000000e+01
2.00000000000000000e+00    2.20000000000000000e+01
3.00000000000000000e+00    2.20000000000000000e+01
4.00000000000000000e+00    2.20000000000000000e+01
5.00000000000000000e+00    2.20000000000000000e+01
6.00000000000000000e+00    2.20000000000000000e+01
7.00000000000000000e+00    2.20000000000000000e+01
8.00000000000000000e+00    2.20000000000000000e+01
9.00000000000000000e+00    2.20000000000000000e+01
1.00000000000000000e+01    2.20000000000000000e+01
1.10000000000000000e+01    2.20000000000000000e+01
1.20000000000000000e+01    2.20000000000000000e+01
1.30000000000000000e+01    2.20000000000000000e+01
1.40000000000000000e+01    2.20000000000000000e+01
1.50000000000000000e+01    2.20000000000000000e+01
1.60000000000000000e+01    2.20000000000000000e+01
1.70000000000000000e+01    2.20000000000000000e+01
1.80000000000000000e+01    2.20000000000000000e+01
1.90000000000000000e+01    2.20000000000000000e+01
2.00000000000000000e+01    2.20000000000000000e+01
2.10000000000000000e+01    2.20000000000000000e+01
2.20000000000000000e+01    2.20000000000000000e+01
2.30000000000000000e+01    2.20000000000000000e+01
2.40000000000000000e+01    2.20000000000000000e+01
2.50000000000000000e+01    2.20000000000000000e+01
0.00000000000000000e+00    2.30000000000000000e+01
1.00000000000000000e+00    2.30000000000000000e+01
2.00000000000000000e+00    2.30000000000000000e+01
3.00000000000000000e+00    2.30000000000000000e+01
4.00000000000000000e+00    2.30000000000000000e+01
5.00000000000000000e+00    2.30000000000000000e+01
6.00000000000000000e+00    2.30000000000000000e+01
7.00000000000000000e+00    2.30000000000000000e+01
8.00000000000000000e+00    2.30000000000000000e+01
9.00000000000000000e+00    2.30000000000000000e+01
1.00000000000000000e+01    2.30000000000000000e+01
1.10000000000000000e+01    2.30000000000000000e+01
1.20000000000000000e+01    2.30000000000000000e+01
1.30000000000000000e+01    2.30000000000000000e+01
1.40000000000000000e+01    2.30000000000000000e+01
1.50000000000000000e+01    2.30000000000000000e+01
1.60000000000000000e+01    2.30000000000000000e+01
1.70000000000000000e+01    2.30000000000000000e+01
1.80000000000000000e+01    2.30000000000000000e+01
1.90000000000000000e+01    2.30000000000000000e+01
2.00000000000000000e+01    2.30000000000000000e+01
2.10000000000000000e+01    2.30000000000000000e+01
2.20000000000000000e+01    2.30000000000000000e+01
2.30000000000000000e+01    2.30000000000000000e+01
2.40000000000000000e+01    2.30000000000000000e+01
2.50000000000000000e+01    2.30000000000000000e+01
0.00000000000000000e+00    2.40000000000000000e+01
1.00000000000000000e+00    2.40000000000000000e+01
2.00000000000000000e+00    2.40000000000000000e+01
3.00000000000000000e+00    2.40000000000000000e+01
4.00000000000000000e+00    2.40000000000000000e+01
5.00000000000000000e+00    2.40000000000000000e+01
6.00000000000000000e+00    2.40000000000000000e+01
7.00000000000000000e+00    2.40000000000000000e+01
8.00000000000000000e+00    2.40000000000000000e+01
9.00000000000000000e+00    2.40000000000000000e+01
1.00000000000000000e+01    2.40000000000000000e+01
1.10000000000000000e+01    2.40000000000000000e+01
1.20000000000000000e+01    2.40000000000000000e+01
1.30000000000000000e+01    2.40000000000000000e+01
1.40000000000000000e+01    2.40000000000000000e+01
1.50000000000000000e+01    2.40000000000000000e+01
1.60000000000000000e+01    2.40000000000000000e+01
1.70000000000000000e+01    2.40000000000000000e+01
1.80000000000000000e+01    2.40000000000000000e+01
1.90000000000000000e+01    2.40000000000000000e+01
2.00000000000000000e+01    2.40000000000000000e+01
2.10000000000000000e+01    2.40000000000000000e+01
2.20000000000000000e+01    2.40000000000000000e+01
2.30000000000000000e+01    2.40000000000000000e+01
2.40000000000000000e+01    2.40000000000000000e+01
2.50000000000000000e+01    2.40000000000000000e+01
0.00000000000000000e+00    2.50000000000000000e+01
1.00000000000000000e+00    2.50000000000000000e+01
2.00000000000000000e+00    2.50000000000000000e+01
3.00000000000000000e+00    2.50000000000000000e+01
4.00000000000000000e+00    2.50000000000000000e+01
5.00000000000000000e+00    2.50000000000000000e+01
6.00000000000000000e+00    2.50000000000000000e+01
7.00000000000000000e+00    2.50000000000000000e+01
8.00000000000000000e+00    2.50000000000000000e+01
9.00000000000000000e+00    2.50000000000000000e+01
1.00000000000000000e+01    2.50000000000000000e+01
1.10000000000000000e+01    2.50000000000000000e+01
1.20000000000000000e+01    2.50000000000000000e+01
1.30000000000000000e+01    2.50000000000000000e+01
1.40000000000000000e+01    2.50000000000000000e+01
1.50000000000000000e+01    2.50000000000000000e+01
1.60000000000000000e+01    2.50000000000000000e+01
1.70000000000000000e+01    2.50000000000000000e+01
1.80000000000000000e+01    2.50000000000000000e+01
1.90000000000000000e+01    2.50000000000000000e+01
2.00000000000000000e+01    2.50000000000000000e+01
2.10000000000000000e+01    2.50000000000000000e+01
2.20000000000000000e+01    2.50000000000000000e+01
2.30000000000000000e+01    2.50000000000000000e+01
2.40000000000000000e+01    2.50000000000000000e+01
2.50000000000000000e+01    2.50000000000000000e+01


==> data/d=15_TD_recovery_chebyshev--Chebyshev-Random.dat <==
                      x                          y
2.00000000000000000e+00    1.00000000000000000e+00
4.00000000000000000e+00    1.00000000000000000e+00
6.00000000000000000e+00    9.89999999999999991e-01
8.00000000000000000e+00    1.00000000000000000e+00
1.00000000000000000e+01    9.49999999999999956e-01
1.20000000000000000e+01    7.50000000000000000e-01
1.40000000000000000e+01    6.30000000000000004e-01
1.60000000000000000e+01    2.20000000000000001e-01
1.80000000000000000e+01    8.00000000000000017e-02
2.00000000000000000e+01    5.00000000000000028e-02
2.20000000000000000e+01    1.00000000000000002e-02
2.40000000000000000e+01    0.00000000000000000e+00
2.60000000000000000e+01    1.00000000000000002e-02
2.80000000000000000e+01    0.00000000000000000e+00
3.00000000000000000e+01    0.00000000000000000e+00
3.20000000000000000e+01    0.00000000000000000e+00
3.40000000000000000e+01    0.00000000000000000e+00
3.60000000000000000e+01    0.00000000000000000e+00
3.80000000000000000e+01    0.00000000000000000e+00
4.00000000000000000e+01    0.00000000000000000e+00


==> data/d=15_TD_recovery_chebyshev--Gaussian.dat <==
                      x                          y
2.00000000000000000e+00    1.00000000000000000e+00
4.00000000000000000e+00    1.00000000000000000e+00
6.00000000000000000e+00    1.00000000000000000e+00
8.00000000000000000e+00    1.00000000000000000e+00
1.00000000000000000e+01    9.49999999999999956e-01
1.20000000000000000e+01    7.19999999999999973e-01
1.40000000000000000e+01    5.30000000000000027e-01
1.60000000000000000e+01    2.09999999999999992e-01
1.80000000000000000e+01    8.99999999999999967e-02
2.00000000000000000e+01    4.00000000000000008e-02
2.20000000000000000e+01    4.00000000000000008e-02
2.40000000000000000e+01    0.00000000000000000e+00
2.60000000000000000e+01    0.00000000000000000e+00
2.80000000000000000e+01    0.00000000000000000e+00
3.00000000000000000e+01    0.00000000000000000e+00
3.20000000000000000e+01    0.00000000000000000e+00
3.40000000000000000e+01    0.00000000000000000e+00
3.60000000000000000e+01    0.00000000000000000e+00
3.80000000000000000e+01    0.00000000000000000e+00
4.00000000000000000e+01    0.00000000000000000e+00


==> data/d=15_TD_recovery_chebyshev--Weil-points.dat <==
                      x                          y
2.00000000000000000e+00    1.00000000000000000e+00
4.00000000000000000e+00    1.00000000000000000e+00
6.00000000000000000e+00    1.00000000000000000e+00
8.00000000000000000e+00    1.00000000000000000e+00
1.00000000000000000e+01    9.20000000000000040e-01
1.20000000000000000e+01    6.89999999999999947e-01
1.40000000000000000e+01    5.30000000000000027e-01
1.60000000000000000e+01    2.50000000000000000e-01
1.80000000000000000e+01    1.30000000000000004e-01
2.00000000000000000e+01    2.99999999999999989e-02
2.20000000000000000e+01    0.00000000000000000e+00
2.40000000000000000e+01    0.00000000000000000e+00
2.60000000000000000e+01    0.00000000000000000e+00
2.80000000000000000e+01    0.00000000000000000e+00
3.00000000000000000e+01    0.00000000000000000e+00
3.20000000000000000e+01    0.00000000000000000e+00
3.40000000000000000e+01    0.00000000000000000e+00
3.60000000000000000e+01    0.00000000000000000e+00
3.80000000000000000e+01    0.00000000000000000e+00
4.00000000000000000e+01    0.00000000000000000e+00


==> data/d=15_TD_recovery_legendre--Conditioned-Chebyshev.dat <==
                      x                          y
2.00000000000000000e+00    1.00000000000000000e+00
4.00000000000000000e+00    1.00000000000000000e+00
6.00000000000000000e+00    9.59999999999999964e-01
8.00000000000000000e+00    8.06666666666666643e-01
1.00000000000000000e+01    5.60000000000000053e-01
1.20000000000000000e+01    3.13333333333333353e-01
1.40000000000000000e+01    1.26666666666666677e-01
1.60000000000000000e+01    5.33333333333333368e-02
1.80000000000000000e+01    1.33333333333333342e-02
2.00000000000000000e+01    0.00000000000000000e+00
2.20000000000000000e+01    0.00000000000000000e+00
2.40000000000000000e+01    0.00000000000000000e+00
2.60000000000000000e+01    0.00000000000000000e+00
2.80000000000000000e+01    0.00000000000000000e+00
3.00000000000000000e+01    0.00000000000000000e+00
3.20000000000000000e+01    0.00000000000000000e+00
3.40000000000000000e+01    0.00000000000000000e+00
3.60000000000000000e+01    0.00000000000000000e+00
3.80000000000000000e+01    0.00000000000000000e+00
4.00000000000000000e+01    0.00000000000000000e+00


==> data/d=15_TD_recovery_legendre--Conditioned-Gaussian.dat <==
                      x                          y
2.00000000000000000e+00    1.00000000000000000e+00
4.00000000000000000e+00    1.00000000000000000e+00
6.00000000000000000e+00    1.00000000000000000e+00
8.00000000000000000e+00    1.00000000000000000e+00
1.00000000000000000e+01    1.00000000000000000e+00
1.20000000000000000e+01    9.73333333333333384e-01
1.40000000000000000e+01    9.06666666666666621e-01
1.60000000000000000e+01    8.33333333333333370e-01
1.80000000000000000e+01    5.60000000000000053e-01
2.00000000000000000e+01    2.99999999999999989e-01
2.20000000000000000e+01    2.00000000000000011e-01
2.40000000000000000e+01    5.33333333333333368e-02
2.60000000000000000e+01    2.00000000000000004e-02
2.80000000000000000e+01    6.66666666666666709e-03
3.00000000000000000e+01    0.00000000000000000e+00
3.20000000000000000e+01    0.00000000000000000e+00
3.40000000000000000e+01    0.00000000000000000e+00
3.60000000000000000e+01    0.00000000000000000e+00
3.80000000000000000e+01    0.00000000000000000e+00
4.00000000000000000e+01    0.00000000000000000e+00


==> data/d=15_TD_recovery_legendre--Conditioned-Weil-points.dat <==
                      x                          y
2.00000000000000000e+00    1.00000000000000000e+00
4.00000000000000000e+00    1.00000000000000000e+00
6.00000000000000000e+00    9.93333333333333290e-01
8.00000000000000000e+00    9.46666666666666656e-01
1.00000000000000000e+01    7.86666666666666625e-01
1.20000000000000000e+01    5.40000000000000036e-01
1.40000000000000000e+01    2.00000000000000011e-01
1.60000000000000000e+01    8.00000000000000017e-02
1.80000000000000000e+01    1.33333333333333342e-02
2.00000000000000000e+01    0.00000000000000000e+00
2.20000000000000000e+01    0.00000000000000000e+00
2.40000000000000000e+01    0.00000000000000000e+00
2.60000000000000000e+01    0.00000000000000000e+00
2.80000000000000000e+01    0.00000000000000000e+00
3.00000000000000000e+01    0.00000000000000000e+00
3.20000000000000000e+01    0.00000000000000000e+00
3.40000000000000000e+01    0.00000000000000000e+00
3.60000000000000000e+01    0.00000000000000000e+00
3.80000000000000000e+01    0.00000000000000000e+00
4.00000000000000000e+01    0.00000000000000000e+00


==> data/d=15_TD_recovery_legendre--Uniform-random-points.dat <==
                      x                          y
2.00000000000000000e+00    1.00000000000000000e+00
4.00000000000000000e+00    1.00000000000000000e+00
6.00000000000000000e+00    1.00000000000000000e+00
8.00000000000000000e+00    1.00000000000000000e+00
1.00000000000000000e+01    1.00000000000000000e+00
1.20000000000000000e+01    1.00000000000000000e+00
1.40000000000000000e+01    9.79999999999999982e-01
1.60000000000000000e+01    9.66666666666666674e-01
1.80000000000000000e+01    8.66666666666666696e-01
2.00000000000000000e+01    5.40000000000000036e-01
2.20000000000000000e+01    4.00000000000000022e-01
2.40000000000000000e+01    1.33333333333333331e-01
2.60000000000000000e+01    1.00000000000000006e-01
2.80000000000000000e+01    1.33333333333333342e-02
3.00000000000000000e+01    1.33333333333333342e-02
3.20000000000000000e+01    6.66666666666666709e-03
3.40000000000000000e+01    0.00000000000000000e+00
3.60000000000000000e+01    0.00000000000000000e+00
3.80000000000000000e+01    0.00000000000000000e+00
4.00000000000000000e+01    0.00000000000000000e+00


==> data/d=2_TD_linear_error_Chebyshev--Gaussian.dat <==
                      x                          y
1.00000000000000000e+00    7.36104583945567548e-01
2.00000000000000000e+00    2.35675919308921955e-01
3.00000000000000000e+00    3.71442142642450790e-02
4.00000000000000000e+00    3.66364534769525463e-03
5.00000000000000000e+00    3.40556610898712364e-04
6.00000000000000000e+00    3.47455486235936917e-05
7.00000000000000000e+00    4.42022018187770982e-06
8.00000000000000000e+00    2.44352100331468591e-07
9.00000000000000000e+00    1.71024745476699991e-08
1.00000000000000000e+01    1.14150866536988360e-09
1.10000000000000000e+01    6.56608101223810081e-11
1.20000000000000000e+01    3.56115137378765212e-12
1.30000000000000000e+01    1.56763491077072104e-13
1.40000000000000000e+01    8.88178419700125232e-15
1.50000000000000000e+01    4.44089209850062616e-15
1.60000000000000000e+01    4.44089209850062616e-15
1.70000000000000000e+01    3.99680288865056355e-15
1.80000000000000000e+01    3.10862446895043831e-15
1.90000000000000000e+01    3.99680288865056355e-15
2.00000000000000000e+01    3.99680288865056355e-15
2.10000000000000000e+01    3.99680288865056355e-15
2.20000000000000000e+01    3.55271367880050093e-15
2.30000000000000000e+01    4.44089209850062616e-15
2.40000000000000000e+01    5.32907051820075139e-15
2.50000000000000000e+01    5.32907051820075139e-15
2.60000000000000000e+01    4.44089209850062616e-15
2.70000000000000000e+01    4.88498130835068878e-15
2.80000000000000000e+01    5.32907051820075139e-15
2.90000000000000000e+01    4.44089209850062616e-15
3.00000000000000000e+01    4.44089209850062616e-15


==> data/d=2_TD_linear_error_Chebyshev--Random.dat <==
                      x                          y
1.00000000000000000e+00    1.81213198954259647e+00
2.00000000000000000e+00    4.95086284879460603e-01
3.00000000000000000e+00    1.03580681039660227e-01
4.00000000000000000e+00    1.39144400042532368e-02
5.00000000000000000e+00    2.17008728819312324e-03
6.00000000000000000e+00    9.82807322023493413e-04
7.00000000000000000e+00    1.49545415859542175e-05
8.00000000000000000e+00    3.78330220041078746e-07
9.00000000000000000e+00    1.94794908259243726e-07
1.00000000000000000e+01    4.53602000405339822e-09
1.10000000000000000e+01    3.18882253935726112e-10
1.20000000000000000e+01    7.59481366685577086e-12
1.30000000000000000e+01    4.89275286952306487e-13
1.40000000000000000e+01    4.57411886145564495e-14
1.50000000000000000e+01    1.04360964314764715e-14
1.60000000000000000e+01    3.99680288865056355e-15
1.70000000000000000e+01    4.88498130835068878e-15
1.80000000000000000e+01    3.99680288865056355e-15
1.90000000000000000e+01    1.84297022087775986e-14
2.00000000000000000e+01    1.24344978758017533e-14
2.10000000000000000e+01    3.99680288865056355e-15
2.20000000000000000e+01    7.10542735760100186e-15
2.30000000000000000e+01    4.44089209850062616e-15
2.40000000000000000e+01    1.06581410364015028e-14
2.50000000000000000e+01    5.32907051820075139e-15
2.60000000000000000e+01    4.88498130835068878e-15
2.70000000000000000e+01    3.99680288865056355e-15
2.80000000000000000e+01    4.44089209850062616e-15
2.90000000000000000e+01    4.88498130835068878e-15
3.00000000000000000e+01    5.32907051820075139e-15


==> data/d=2_TD_linear_error_Chebyshev--Weil-points.dat <==
                      x                          y
1.00000000000000000e+00    1.32709956587118949e+00
2.00000000000000000e+00    2.67942641105639368e-01
3.00000000000000000e+00    7.78930085396876137e-02
4.00000000000000000e+00    1.27272467753507534e-02
5.00000000000000000e+00    4.85816890703372195e-04
6.00000000000000000e+00    9.56714423399063207e-05
7.00000000000000000e+00    9.88555839187554852e-06
8.00000000000000000e+00    6.10606427642323979e-07
9.00000000000000000e+00    4.77512501206867057e-08
1.00000000000000000e+01    1.85359727566947186e-09
1.10000000000000000e+01    3.11313641532251495e-10
1.20000000000000000e+01    9.09539110693913244e-12
1.30000000000000000e+01    3.09974268475343706e-13
1.40000000000000000e+01    1.44328993201270350e-14
1.50000000000000000e+01    3.94129173741930572e-15
1.60000000000000000e+01    6.21724893790087663e-15
1.70000000000000000e+01    3.99680288865056355e-15
1.80000000000000000e+01    3.99680288865056355e-15
1.90000000000000000e+01    3.55271367880050093e-15
2.00000000000000000e+01    3.55271367880050093e-15
2.10000000000000000e+01    4.21884749357559485e-15
2.20000000000000000e+01    3.99680288865056355e-15
2.30000000000000000e+01    4.44089209850062616e-15
2.40000000000000000e+01    6.21724893790087663e-15
2.50000000000000000e+01    7.10542735760100186e-15
2.60000000000000000e+01    3.99680288865056355e-15
2.70000000000000000e+01    4.44089209850062616e-15
2.80000000000000000e+01    4.88498130835068878e-15
2.90000000000000000e+01    4.21884749357559485e-15
3.00000000000000000e+01    3.99680288865056355e-15


==> data/d=2_TD_linear_error_legendre--Gaussian.dat <==
                      x                          y
1.00000000000000000e+00    4.41382107115987132e-01
2.00000000000000000e+00    6.20557663210141719e-02
3.00000000000000000e+00    4.74599329984437546e-03
4.00000000000000000e+00    5.97037690406310162e-04
5.00000000000000000e+00    4.84691217789712248e-05
6.00000000000000000e+00    2.67381560092871950e-06
7.00000000000000000e+00    1.68490986329761228e-07
8.00000000000000000e+00    9.15615905316968792e-09
9.00000000000000000e+00    4.55314008718232799e-10
1.00000000000000000e+01    1.95994331875226635e-11
1.10000000000000000e+01    8.00581823057200381e-13
1.20000000000000000e+01    3.24185123190545710e-14
1.30000000000000000e+01    2.88657986402540701e-15
1.40000000000000000e+01    3.10862446895043831e-15
1.50000000000000000e+01    3.99680288865056355e-15
1.60000000000000000e+01    2.66453525910037570e-15
1.70000000000000000e+01    3.55271367880050093e-15
1.80000000000000000e+01    3.10862446895043831e-15
1.90000000000000000e+01    2.66453525910037570e-15
2.00000000000000000e+01    2.88657986402540701e-15
2.10000000000000000e+01    3.99680288865056355e-15
2.20000000000000000e+01    3.55271367880050093e-15
2.30000000000000000e+01    3.55271367880050093e-15
2.40000000000000000e+01    3.33066907387546962e-15
2.50000000000000000e+01    3.55271367880050093e-15
2.60000000000000000e+01    2.66453525910037570e-15
2.70000000000000000e+01    3.99680288865056355e-15
2.80000000000000000e+01    5.32907051820075139e-15
2.90000000000000000e+01    3.55271367880050093e-15
3.00000000000000000e+01    4.44089209850062616e-15


==> data/d=2_TD_linear_error_legendre--Random.dat <==
                      x                          y
1.00000000000000000e+00    5.04270747822042065e-01
2.00000000000000000e+00    1.02357234465302982e-01
3.00000000000000000e+00    1.19040470736198056e-02
4.00000000000000000e+00    3.17828795688612775e-03
5.00000000000000000e+00    6.02342178279702267e-05
6.00000000000000000e+00    8.62529395839750634e-06
7.00000000000000000e+00    3.49961312817725911e-07
8.00000000000000000e+00    6.98870267212825524e-08
9.00000000000000000e+00    8.18819123615810440e-10
1.00000000000000000e+01    8.48874304182345440e-11
1.10000000000000000e+01    2.97939450888407009e-12
1.20000000000000000e+01    1.23900889548167470e-13
1.30000000000000000e+01    5.21804821573823574e-15
1.40000000000000000e+01    5.55111512312578270e-15
1.50000000000000000e+01    5.44009282066326705e-15
1.60000000000000000e+01    5.21804821573823574e-15
1.70000000000000000e+01    4.94049245958194660e-15
1.80000000000000000e+01    4.66293670342565747e-15
1.90000000000000000e+01    5.32907051820075139e-15
2.00000000000000000e+01    4.44089209850062616e-15
2.10000000000000000e+01    1.06581410364015028e-14
2.20000000000000000e+01    3.99680288865056355e-15
2.30000000000000000e+01    8.88178419700125232e-15
2.40000000000000000e+01    6.21724893790087663e-15
2.50000000000000000e+01    6.21724893790087663e-15
2.60000000000000000e+01    5.77315972805081401e-15
2.70000000000000000e+01    3.99680288865056355e-15
2.80000000000000000e+01    6.55031584528842359e-15
2.90000000000000000e+01    4.77395900588817312e-15
3.00000000000000000e+01    4.44089209850062616e-15


==> data/d=2_TD_linear_error_legendre--Weil-points.dat <==
                      x                          y
1.00000000000000000e+00    7.75381895057112525e-01
2.00000000000000000e+00    7.35265686187897005e-02
3.00000000000000000e+00    9.07893920555746803e-03
4.00000000000000000e+00    1.78738861354910128e-03
5.00000000000000000e+00    5.72546992264610921e-05
6.00000000000000000e+00    6.87452571090929609e-06
7.00000000000000000e+00    5.74163222299972631e-07
8.00000000000000000e+00    2.15930060498692455e-08
9.00000000000000000e+00    1.46584760996049113e-09
1.00000000000000000e+01    3.77087250313934419e-11
1.10000000000000000e+01    2.04281036531028803e-12
1.20000000000000000e+01    9.45910016980633372e-14
1.30000000000000000e+01    4.88498130835068878e-15
1.40000000000000000e+01    7.10542735760100186e-15
1.50000000000000000e+01    3.10862446895043831e-15
1.60000000000000000e+01    3.77475828372553224e-15
1.70000000000000000e+01    3.99680288865056355e-15
1.80000000000000000e+01    4.55191440096314182e-15
1.90000000000000000e+01    5.77315972805081401e-15
2.00000000000000000e+01    9.54791801177634625e-15
2.10000000000000000e+01    3.10862446895043831e-15
2.20000000000000000e+01    3.55271367880050093e-15
2.30000000000000000e+01    5.10702591327572009e-15
2.40000000000000000e+01    3.77475828372553224e-15
2.50000000000000000e+01    4.66293670342565747e-15
2.60000000000000000e+01    5.32907051820075139e-15
2.70000000000000000e+01    1.33226762955018785e-14
2.80000000000000000e+01    5.10702591327572009e-15
2.90000000000000000e+01    4.55191440096314182e-15
3.00000000000000000e+01    3.55271367880050093e-15


==> data/d=2_TD_recovery_chebyshev--Gaussian.dat <==
                      x                          y
2.00000000000000000e+00    1.00000000000000000e+00
4.00000000000000000e+00    1.00000000000000000e+00
6.00000000000000000e+00    1.00000000000000000e+00
8.00000000000000000e+00    1.00000000000000000e+00
1.00000000000000000e+01    1.00000000000000000e+00
1.20000000000000000e+01    1.00000000000000000e+00
1.40000000000000000e+01    9.59999999999999964e-01
1.60000000000000000e+01    9.00000000000000022e-01
1.80000000000000000e+01    5.40000000000000036e-01
2.00000000000000000e+01    3.20000000000000007e-01
2.20000000000000000e+01    1.49999999999999994e-01
2.40000000000000000e+01    4.00000000000000008e-02
2.60000000000000000e+01    1.00000000000000002e-02
2.80000000000000000e+01    1.00000000000000002e-02
3.00000000000000000e+01    0.00000000000000000e+00
3.20000000000000000e+01    0.00000000000000000e+00
3.40000000000000000e+01    0.00000000000000000e+00
3.60000000000000000e+01    0.00000000000000000e+00
3.80000000000000000e+01    0.00000000000000000e+00
4.00000000000000000e+01    0.00000000000000000e+00


==> data/d=2_TD_recovery_chebyshev--Random.dat <==
                      x                          y
2.00000000000000000e+00    1.00000000000000000e+00
4.00000000000000000e+00    1.00000000000000000e+00
6.00000000000000000e+00    1.00000000000000000e+00
8.00000000000000000e+00    1.00000000000000000e+00
1.00000000000000000e+01    1.00000000000000000e+00
1.20000000000000000e+01    1.00000000000000000e+00
1.40000000000000000e+01    9.79999999999999982e-01
1.60000000000000000e+01    9.10000000000000031e-01
1.80000000000000000e+01    6.60000000000000031e-01
2.00000000000000000e+01    3.80000000000000004e-01
2.20000000000000000e+01    2.20000000000000001e-01
2.40000000000000000e+01    5.99999999999999978e-02
2.60000000000000000e+01    2.00000000000000004e-02
2.80000000000000000e+01    1.00000000000000002e-02
3.00000000000000000e+01    0.00000000000000000e+00
3.20000000000000000e+01    0.00000000000000000e+00
3.40000000000000000e+01    0.00000000000000000e+00
3.60000000000000000e+01    0.00000000000000000e+00
3.80000000000000000e+01    0.00000000000000000e+00
4.00000000000000000e+01    0.00000000000000000e+00


==> data/d=2_TD_recovery_chebyshev--Weil-points.dat <==
                      x                          y
2.00000000000000000e+00    1.00000000000000000e+00
4.00000000000000000e+00    1.00000000000000000e+00
6.00000000000000000e+00    1.00000000000000000e+00
8.00000000000000000e+00    1.00000000000000000e+00
1.00000000000000000e+01    1.00000000000000000e+00
1.20000000000000000e+01    1.00000000000000000e+00
1.40000000000000000e+01    9.30000000000000049e-01
1.60000000000000000e+01    8.59999999999999987e-01
1.80000000000000000e+01    8.00000000000000044e-01
2.00000000000000000e+01    4.00000000000000022e-01
2.20000000000000000e+01    2.00000000000000011e-01
2.40000000000000000e+01    8.99999999999999967e-02
2.60000000000000000e+01    2.99999999999999989e-02
2.80000000000000000e+01    1.00000000000000002e-02
3.00000000000000000e+01    0.00000000000000000e+00
3.20000000000000000e+01    0.00000000000000000e+00
3.40000000000000000e+01    0.00000000000000000e+00
3.60000000000000000e+01    0.00000000000000000e+00
3.80000000000000000e+01    0.00000000000000000e+00
4.00000000000000000e+01    0.00000000000000000e+00


==> data/d=2_TD_recovery_legendre_II--Conditioned-Chebyshev.dat <==
                      x                          y
2.00000000000000000e+00    1.00000000000000000e+00
4.00000000000000000e+00    1.00000000000000000e+00
6.00000000000000000e+00    1.00000000000000000e+00
8.00000000000000000e+00    1.00000000000000000e+00
1.00000000000000000e+01    1.00000000000000000e+00
1.20000000000000000e+01    9.91666666666666696e-01
1.40000000000000000e+01    9.33333333333333348e-01
1.60000000000000000e+01    7.83333333333333326e-01
1.80000000000000000e+01    5.41666666666666630e-01
2.00000000000000000e+01    2.83333333333333326e-01
2.20000000000000000e+01    1.41666666666666663e-01
2.40000000000000000e+01    4.16666666666666644e-02
2.60000000000000000e+01    1.66666666666666664e-02
2.80000000000000000e+01    1.66666666666666664e-02
3.00000000000000000e+01    0.00000000000000000e+00
3.20000000000000000e+01    0.00000000000000000e+00
3.40000000000000000e+01    0.00000000000000000e+00
3.60000000000000000e+01    0.00000000000000000e+00
3.80000000000000000e+01    0.00000000000000000e+00
4.00000000000000000e+01    0.00000000000000000e+00


==> data/d=2_TD_recovery_legendre_II--Conditioned-Gaussian.dat <==
                      x                          y
2.00000000000000000e+00    1.00000000000000000e+00
4.00000000000000000e+00    1.00000000000000000e+00
6.00000000000000000e+00    1.00000000000000000e+00
8.00000000000000000e+00    1.00000000000000000e+00
1.00000000000000000e+01    1.00000000000000000e+00
1.20000000000000000e+01    9.83333333333333282e-01
1.40000000000000000e+01    8.33333333333333370e-01
1.60000000000000000e+01    7.66666666666666718e-01
1.80000000000000000e+01    3.83333333333333359e-01
2.00000000000000000e+01    1.33333333333333331e-01
2.20000000000000000e+01    8.33333333333333287e-02
2.40000000000000000e+01    4.16666666666666644e-02
2.60000000000000000e+01    1.66666666666666664e-02
2.80000000000000000e+01    8.33333333333333322e-03
3.00000000000000000e+01    0.00000000000000000e+00
3.20000000000000000e+01    0.00000000000000000e+00
3.40000000000000000e+01    0.00000000000000000e+00
3.60000000000000000e+01    0.00000000000000000e+00
3.80000000000000000e+01    0.00000000000000000e+00
4.00000000000000000e+01    0.00000000000000000e+00


==> data/d=2_TD_recovery_legendre_II--Conditioned-Weil-points.dat <==
                      x                          y
2.00000000000000000e+00    1.00000000000000000e+00
4.00000000000000000e+00    1.00000000000000000e+00
6.00000000000000000e+00    1.00000000000000000e+00
8.00000000000000000e+00    1.00000000000000000e+00
1.00000000000000000e+01    1.00000000000000000e+00
1.20000000000000000e+01    1.00000000000000000e+00
1.40000000000000000e+01    9.08333333333333326e-01
1.60000000000000000e+01    7.33333333333333282e-01
1.80000000000000000e+01    5.41666666666666630e-01
2.00000000000000000e+01    2.25000000000000006e-01
2.20000000000000000e+01    8.33333333333333287e-02
2.40000000000000000e+01    8.33333333333333322e-03
2.60000000000000000e+01    8.33333333333333322e-03
2.80000000000000000e+01    8.33333333333333322e-03
3.00000000000000000e+01    0.00000000000000000e+00
3.20000000000000000e+01    0.00000000000000000e+00
3.40000000000000000e+01    0.00000000000000000e+00
3.60000000000000000e+01    0.00000000000000000e+00
3.80000000000000000e+01    0.00000000000000000e+00
4.00000000000000000e+01    0.00000000000000000e+00


==> data/d=2_TD_recovery_legendre_II--Uniform-random-points.dat <==
                      x                          y
2.00000000000000000e+00    1.00000000000000000e+00
4.00000000000000000e+00    1.00000000000000000e+00
6.00000000000000000e+00    1.00000000000000000e+00
8.00000000000000000e+00    1.00000000000000000e+00
1.00000000000000000e+01    1.00000000000000000e+00
1.20000000000000000e+01    9.58333333333333370e-01
1.40000000000000000e+01    7.83333333333333326e-01
1.60000000000000000e+01    6.16666666666666696e-01
1.80000000000000000e+01    3.49999999999999978e-01
2.00000000000000000e+01    1.00000000000000006e-01
2.20000000000000000e+01    5.83333333333333343e-02
2.40000000000000000e+01    5.00000000000000028e-02
2.60000000000000000e+01    0.00000000000000000e+00
2.80000000000000000e+01    0.00000000000000000e+00
3.00000000000000000e+01    0.00000000000000000e+00
3.20000000000000000e+01    0.00000000000000000e+00
3.40000000000000000e+01    0.00000000000000000e+00
3.60000000000000000e+01    0.00000000000000000e+00
3.80000000000000000e+01    0.00000000000000000e+00
4.00000000000000000e+01    0.00000000000000000e+00


==> data/d=4_HC_linear3_condition--Gaussian.dat <==
                      x                          y
1.00000000000000000e+00    7.89397656833463923e+00
2.00000000000000000e+00    1.20319605522231239e+01
3.00000000000000000e+00    1.21222772249525725e+01
4.00000000000000000e+00    1.51941164492996901e+01
5.00000000000000000e+00    1.57378032940296482e+01
6.00000000000000000e+00    1.74047019686920379e+01
7.00000000000000000e+00    1.71328666264432279e+01
8.00000000000000000e+00    1.68790773824477043e+01
9.00000000000000000e+00    1.70062546413298925e+01
1.00000000000000000e+01    2.14867048738375175e+01
1.10000000000000000e+01    1.96903312828660688e+01
1.20000000000000000e+01    1.79440539287321741e+01
1.30000000000000000e+01    1.92674762536566142e+01
1.40000000000000000e+01    2.12461367878732510e+01
1.50000000000000000e+01    2.18533307022223546e+01
1.60000000000000000e+01    2.31994268794572704e+01
1.70000000000000000e+01    2.24858123273857125e+01
1.80000000000000000e+01    2.17459895417382540e+01
1.90000000000000000e+01    2.19049974424673195e+01
2.00000000000000000e+01    2.17133599757321285e+01
2.10000000000000000e+01    2.09469755088349672e+01
2.20000000000000000e+01    2.46918933434435708e+01
2.30000000000000000e+01    2.40614710093412221e+01
2.40000000000000000e+01    2.44786461473299468e+01
2.50000000000000000e+01    2.43200930976915046e+01
2.60000000000000000e+01    2.39872436099018103e+01
2.70000000000000000e+01    2.25372736945750241e+01
2.80000000000000000e+01    2.44729494720006606e+01
2.90000000000000000e+01    2.40007256951979286e+01


==> data/d=4_HC_linear3_condition--Random.dat <==
                      x                          y
1.00000000000000000e+00    6.48113641855113620e+00
2.00000000000000000e+00    7.86880639362746859e+00
3.00000000000000000e+00    1.24859242178095133e+01
4.00000000000000000e+00    1.38818073045853740e+01
5.00000000000000000e+00    1.44028017642460533e+01
6.00000000000000000e+00    1.44654984637902810e+01
7.00000000000000000e+00    1.84228318203894545e+01
8.00000000000000000e+00    1.90352104730083767e+01
9.00000000000000000e+00    1.80396299745851714e+01
1.00000000000000000e+01    1.59610686156136996e+01
1.10000000000000000e+01    2.18102507655848470e+01
1.20000000000000000e+01    1.99376156454160736e+01
1.30000000000000000e+01    2.06904497863445513e+01
1.40000000000000000e+01    1.95305058926807931e+01
1.50000000000000000e+01    2.02445882974026574e+01
1.60000000000000000e+01    2.25093633780109705e+01
1.70000000000000000e+01    2.25917774697084255e+01
1.80000000000000000e+01    2.29299907865143950e+01
1.90000000000000000e+01    2.12984129802077327e+01
2.00000000000000000e+01    2.29500832862704662e+01
2.10000000000000000e+01    2.10901080173030699e+01
2.20000000000000000e+01    2.21777846356321682e+01
2.30000000000000000e+01    2.58965972978677641e+01
2.40000000000000000e+01    2.50754564170140242e+01
2.50000000000000000e+01    2.52815758095341963e+01
2.60000000000000000e+01    2.33051440667676921e+01
2.70000000000000000e+01    2.39586992294839831e+01
2.80000000000000000e+01    2.37744209627731138e+01
2.90000000000000000e+01    2.47132060497080346e+01
3.00000000000000000e+01    2.38928329350050817e+01


==> data/d=4_HC_linear3_condition--Weil-points.dat <==
                      x                          y
1.00000000000000000e+00    6.30052971268115236e+00
2.00000000000000000e+00    8.43463558332642904e+00
3.00000000000000000e+00    1.29290196109549829e+01
4.00000000000000000e+00    1.20773882209912404e+01
5.00000000000000000e+00    1.53882013274131584e+01
6.00000000000000000e+00    1.36779262138272042e+01
7.00000000000000000e+00    1.92366337605905855e+01
8.00000000000000000e+00    1.66129237319554619e+01
9.00000000000000000e+00    1.82740103730504764e+01
1.00000000000000000e+01    1.78164638171261025e+01
1.10000000000000000e+01    2.01361300813252555e+01
1.20000000000000000e+01    1.99779447660133229e+01
1.30000000000000000e+01    1.95350020003257647e+01
1.40000000000000000e+01    2.05131050118658820e+01
1.50000000000000000e+01    2.20094252878162742e+01
1.60000000000000000e+01    2.10562094183349480e+01
1.70000000000000000e+01    2.27401592603880509e+01
1.80000000000000000e+01    2.32094834022646310e+01
1.90000000000000000e+01    2.23216958086538888e+01
2.00000000000000000e+01    2.24357810359665599e+01
2.10000000000000000e+01    2.06148465159178187e+01
2.20000000000000000e+01    2.20020284339916543e+01
2.30000000000000000e+01    2.49815766833766340e+01
2.40000000000000000e+01    2.38342073579713229e+01
2.50000000000000000e+01    2.42161064556821657e+01
2.60000000000000000e+01    2.41924372417896087e+01
2.70000000000000000e+01    2.45355797306272088e+01
2.80000000000000000e+01    2.55217901806704219e+01
2.90000000000000000e+01    2.44579501015913223e+01
3.00000000000000000e+01    2.67237618641843753e+01


==> data/d=4_HC_linear_std--Gaussian+STD.dat <==
                      x                          y
1.00000000000000000e+00    2.12794165367564148e+01
2.00000000000000000e+00    2.76139022103541620e+01
3.00000000000000000e+00    4.92389324611916024e+01
4.00000000000000000e+00    2.95104497799672174e+01
5.00000000000000000e+00    3.75207044918398154e+01
6.00000000000000000e+00    4.82527546075043361e+01
7.00000000000000000e+00    3.28774150818465500e+01
8.00000000000000000e+00    3.90235887722802985e+01
9.00000000000000000e+00    3.58501992952039643e+01
1.00000000000000000e+01    3.59753740606762946e+01
1.10000000000000000e+01    4.12347473797560369e+01
1.20000000000000000e+01    4.76153278939879172e+01
1.30000000000000000e+01    8.99415121737845737e+01
1.40000000000000000e+01    3.57799922464064508e+01
1.50000000000000000e+01    5.43532780381562475e+01
1.60000000000000000e+01    3.99934255442658753e+01
1.70000000000000000e+01    4.35365411541550102e+01
1.80000000000000000e+01    5.94835755319655917e+01
1.90000000000000000e+01    4.77328677446942535e+01
2.00000000000000000e+01    4.28638859586890035e+01


==> data/d=4_HC_linear_std--Gaussian.dat <==
                      x                          y
1.00000000000000000e+00    1.02414304187597729e+01
2.00000000000000000e+00    1.00201571009104775e+01
3.00000000000000000e+00    1.92053968551097007e+01
4.00000000000000000e+00    1.51116028985628414e+01
5.00000000000000000e+00    2.27047881180836768e+01
6.00000000000000000e+00    2.35598883643589154e+01
7.00000000000000000e+00    2.50118361627596002e+01
8.00000000000000000e+00    2.61733401307891604e+01
9.00000000000000000e+00    2.54773260350008073e+01
1.00000000000000000e+01    2.46495233550229500e+01
1.10000000000000000e+01    2.96283466827807089e+01
1.20000000000000000e+01    3.15217264807036415e+01
1.30000000000000000e+01    3.16675084755492655e+01
1.40000000000000000e+01    2.73431408144843076e+01
1.50000000000000000e+01    3.37287613883493833e+01
1.60000000000000000e+01    3.04136876323199559e+01
1.70000000000000000e+01    3.14761046628070247e+01
1.80000000000000000e+01    3.51145341512401146e+01
1.90000000000000000e+01    3.47945384738825538e+01
2.00000000000000000e+01    3.09617156493307633e+01


==> data/d=4_HC_linear_std--Random+STD.dat <==
                      x                          y
1.00000000000000000e+00    1.93449241243240131e+01
2.00000000000000000e+00    2.36780566656906224e+01
3.00000000000000000e+00    3.80806243799174311e+01
4.00000000000000000e+00    3.04579155939016530e+01
5.00000000000000000e+00    4.01010464686882671e+01
6.00000000000000000e+00    4.89660276524479272e+01
7.00000000000000000e+00    4.56790354052024696e+01
8.00000000000000000e+00    5.14350355983700567e+01
9.00000000000000000e+00    3.73196508923792933e+01
1.00000000000000000e+01    3.58270533938376445e+01
1.10000000000000000e+01    5.63705635720183125e+01
1.20000000000000000e+01    4.67500425511236060e+01
1.30000000000000000e+01    4.22921903108151085e+01
1.40000000000000000e+01    3.51887766917223743e+01
1.50000000000000000e+01    4.71128831209337307e+01
1.60000000000000000e+01    5.10502880140380455e+01
1.70000000000000000e+01    5.43891665244189966e+01
1.80000000000000000e+01    4.56402509426711731e+01
1.90000000000000000e+01    4.41495892466220710e+01
2.00000000000000000e+01    5.27903155795601222e+01


==> data/d=4_HC_linear_std--Random.dat <==
                      x                          y
1.00000000000000000e+00    1.13793671319553020e+01
2.00000000000000000e+00    1.16373530203552544e+01
3.00000000000000000e+00    1.90793678835467730e+01
4.00000000000000000e+00    1.74124990760932654e+01
5.00000000000000000e+00    2.19570259373869519e+01
6.00000000000000000e+00    2.33128394696960832e+01
7.00000000000000000e+00    2.73655319509155568e+01
8.00000000000000000e+00    2.53424064870127594e+01
9.00000000000000000e+00    2.64524176552088015e+01
1.00000000000000000e+01    2.63272791278056388e+01
1.10000000000000000e+01    3.20778440705083412e+01
1.20000000000000000e+01    2.95688730920764229e+01
1.30000000000000000e+01    2.87329863417495233e+01
1.40000000000000000e+01    2.69040479405426751e+01
1.50000000000000000e+01    3.05813566781944886e+01
1.60000000000000000e+01    3.19992244253624101e+01
1.70000000000000000e+01    3.34734384468809907e+01
1.80000000000000000e+01    3.26618570280275335e+01
1.90000000000000000e+01    3.19926290722098656e+01
2.00000000000000000e+01    3.39040747302280323e+01


==> data/d=4_HC_linear_std--Weil-points.dat <==
                      x                          y
1.00000000000000000e+00    3.79777561244286810e+00
2.00000000000000000e+00    5.83705671732481246e+00
3.00000000000000000e+00    1.77639759817989180e+01
4.00000000000000000e+00    1.22248301394214689e+01
5.00000000000000000e+00    6.67477140173622558e+01
6.00000000000000000e+00    3.01221580386094665e+01
7.00000000000000000e+00    3.65713728304355499e+01
8.00000000000000000e+00    2.59048982069491096e+01
9.00000000000000000e+00    3.44762032079873251e+01
1.00000000000000000e+01    3.71846012820497052e+01
1.10000000000000000e+01    7.44983614029434449e+01
1.20000000000000000e+01    5.59517895508340857e+01
1.30000000000000000e+01    4.92748134158459905e+01
1.40000000000000000e+01    4.81111845547425503e+01
1.50000000000000000e+01    6.52609116188054088e+01
1.60000000000000000e+01    4.44688159199857793e+01
1.70000000000000000e+01    6.73358737774594545e+01
1.80000000000000000e+01    6.08052298446030051e+01
1.90000000000000000e+01    6.22027049024318472e+01
2.00000000000000000e+01    6.02315798979029964e+01


==> data/d=4_HC_log2_condition--Gaussian.dat <==
                      x                          y
1.00000000000000000e+00    2.28483150491199467e+01
2.00000000000000000e+00    7.64092702741246477e+00
3.00000000000000000e+00    5.04127761230062355e+00
4.00000000000000000e+00    4.60274688488748751e+00
5.00000000000000000e+00    4.16741317595941130e+00
6.00000000000000000e+00    3.84315837941814964e+00
7.00000000000000000e+00    3.63203126404675647e+00
8.00000000000000000e+00    3.40373976389133004e+00
9.00000000000000000e+00    3.32146418796830956e+00
1.00000000000000000e+01    3.27211310748887385e+00
1.10000000000000000e+01    3.16547894084744774e+00
1.20000000000000000e+01    3.13386816961613768e+00
1.30000000000000000e+01    2.98094709436788552e+00
1.40000000000000000e+01    2.93919749392759933e+00
1.50000000000000000e+01    3.02877055835765407e+00
1.60000000000000000e+01    2.94390411458727375e+00
1.70000000000000000e+01    2.94635272828174344e+00
1.80000000000000000e+01    2.92604467763851250e+00
1.90000000000000000e+01    2.86607148254697064e+00
2.00000000000000000e+01    2.83611590330358787e+00
2.10000000000000000e+01    2.85388127855003271e+00
2.20000000000000000e+01    2.75772939345176393e+00
2.30000000000000000e+01    2.86549377941974326e+00
2.40000000000000000e+01    3.07143561137132926e+00
2.50000000000000000e+01    2.90734635457204593e+00
2.60000000000000000e+01    2.88394256166815621e+00
2.70000000000000000e+01    2.99618214517590964e+00
2.80000000000000000e+01    2.94150809628522847e+00
2.90000000000000000e+01    2.86319263851156158e+00
3.00000000000000000e+01    3.06739836498148932e+00


==> data/d=4_HC_log2_condition--Random.dat <==
                      x                          y
1.00000000000000000e+00    2.45087369856264843e+01
2.00000000000000000e+00    7.37949302163248255e+00
3.00000000000000000e+00    4.94590145767985767e+00
4.00000000000000000e+00    4.58379271273950017e+00
5.00000000000000000e+00    3.86385314477993669e+00
6.00000000000000000e+00    3.76988664700605014e+00
7.00000000000000000e+00    3.80094791179808489e+00
8.00000000000000000e+00    3.46072534035463075e+00
9.00000000000000000e+00    3.34935256070742904e+00
1.00000000000000000e+01    3.24906684731259698e+00
1.10000000000000000e+01    3.25753874261245979e+00
1.20000000000000000e+01    3.17077868588682010e+00
1.30000000000000000e+01    3.04199827104136356e+00
1.40000000000000000e+01    2.90176090995166058e+00
1.50000000000000000e+01    2.87469995370645615e+00
1.60000000000000000e+01    2.90087479315895846e+00
1.70000000000000000e+01    2.84737650476767401e+00
1.80000000000000000e+01    2.82719907345565957e+00
1.90000000000000000e+01    2.85380751273916466e+00
2.00000000000000000e+01    2.77628001673006786e+00
2.10000000000000000e+01    2.69333186515481726e+00
2.20000000000000000e+01    2.73028238949161439e+00
2.30000000000000000e+01    2.72274998547841607e+00
2.40000000000000000e+01    2.69649628192149482e+00
2.50000000000000000e+01    2.61282956059536353e+00
2.60000000000000000e+01    2.61101733656924173e+00
2.70000000000000000e+01    2.61209449973926455e+00
2.80000000000000000e+01    2.62575214626534104e+00
2.90000000000000000e+01    2.56304181587728364e+00
3.00000000000000000e+01    2.53777381579346795e+00


==> data/d=4_HC_log2_condition--Weil.dat <==
                      x                          y
1.00000000000000000e+00    7.36962193734928217e+00
2.00000000000000000e+00    5.09123090104852150e+00
3.00000000000000000e+00    4.79911019097996494e+00
4.00000000000000000e+00    3.96209988588687700e+00
5.00000000000000000e+00    3.65863579437543462e+00
6.00000000000000000e+00    3.52848223107222569e+00
7.00000000000000000e+00    3.39440969447565877e+00
8.00000000000000000e+00    3.20000437236998048e+00
9.00000000000000000e+00    3.20042766550631219e+00
1.00000000000000000e+01    3.18177923544000940e+00
1.10000000000000000e+01    3.09495835291566168e+00
1.20000000000000000e+01    3.01144656328111182e+00
1.30000000000000000e+01    2.93191389304420547e+00
1.40000000000000000e+01    2.88926929673494781e+00
1.50000000000000000e+01    2.87384697465161043e+00
1.60000000000000000e+01    2.85885174903159500e+00
1.70000000000000000e+01    2.79132853430281891e+00
1.80000000000000000e+01    2.75586714340692041e+00
1.90000000000000000e+01    2.78278926269596916e+00
2.00000000000000000e+01    2.67498597463285526e+00
2.10000000000000000e+01    2.67501488165983048e+00
2.20000000000000000e+01    2.72331410203097768e+00
2.30000000000000000e+01    2.63592046523090362e+00
2.40000000000000000e+01    2.64750869454265292e+00
2.50000000000000000e+01    2.62916971222211560e+00
2.60000000000000000e+01    2.62600872562021115e+00
2.70000000000000000e+01    2.61843799858604598e+00
2.80000000000000000e+01    2.63953276660825464e+00
2.90000000000000000e+01    2.60531248459455433e+00


==> data/d=4_HC_log3_std--Gaussian+STD.dat <==
                      x                          y
1.00000000000000000e+00    9.04584147074214258e+01
2.00000000000000000e+00    1.12584021931895943e+01
3.00000000000000000e+00    6.61419742613389428e+00
4.00000000000000000e+00    4.63104269866116969e+00
5.00000000000000000e+00    3.28355165146884831e+00
6.00000000000000000e+00    3.42815415482548635e+00
7.00000000000000000e+00    3.11319390585515832e+00
8.00000000000000000e+00    2.67676424689727277e+00
9.00000000000000000e+00    2.67725114333697167e+00
1.00000000000000000e+01    2.66922431839326313e+00
1.10000000000000000e+01    2.70111102027553285e+00
1.20000000000000000e+01    2.46720724556618798e+00
1.30000000000000000e+01    2.22022497417818343e+00
1.40000000000000000e+01    2.24498539736235392e+00
1.50000000000000000e+01    2.33030129016149434e+00
1.60000000000000000e+01    2.23437968306916890e+00
1.70000000000000000e+01    2.17889966335090524e+00
1.80000000000000000e+01    2.06335795980615178e+00
1.90000000000000000e+01    2.02724284841704883e+00
2.00000000000000000e+01    2.08452693496148100e+00


==> data/d=4_HC_log3_std--Gaussian.dat <==
                      x                          y
1.00000000000000000e+00    6.28183435468204294e+01
2.00000000000000000e+00    6.59919857962312228e+00
3.00000000000000000e+00    3.98619604246591308e+00
4.00000000000000000e+00    3.73743001858087265e+00
5.00000000000000000e+00    2.95503239917795923e+00
6.00000000000000000e+00    2.84988808482908329e+00
7.00000000000000000e+00    2.59088312435095114e+00
8.00000000000000000e+00    2.43705297675517674e+00
9.00000000000000000e+00    2.26142458307513516e+00
1.00000000000000000e+01    2.30964321760156421e+00
1.10000000000000000e+01    2.23339376621019126e+00
1.20000000000000000e+01    2.18194033850643709e+00
1.30000000000000000e+01    2.07070360626638239e+00
1.40000000000000000e+01    2.06791793863931073e+00
1.50000000000000000e+01    2.03859563865688465e+00
1.60000000000000000e+01    2.03503284108408522e+00
1.70000000000000000e+01    1.99944334173052840e+00
1.80000000000000000e+01    1.94018288332553324e+00
1.90000000000000000e+01    1.90038061503618327e+00
2.00000000000000000e+01    1.89117709550190760e+00


==> data/d=4_HC_log3_std--Random+STD.dat <==
                      x                          y
1.00000000000000000e+00    7.53820122561845238e+01
2.00000000000000000e+00    1.04412726211945905e+01
3.00000000000000000e+00    5.21360791056199080e+00
4.00000000000000000e+00    4.45911204447993903e+00
5.00000000000000000e+00    3.79778589082079510e+00
6.00000000000000000e+00    3.27019288938050279e+00
7.00000000000000000e+00    3.09203236321857267e+00
8.00000000000000000e+00    2.96130996776359812e+00
9.00000000000000000e+00    2.81298532566388060e+00
1.00000000000000000e+01    2.47573329095078432e+00
1.10000000000000000e+01    2.40375539482647227e+00
1.20000000000000000e+01    2.34648607381253793e+00
1.30000000000000000e+01    2.25588641194385930e+00
1.40000000000000000e+01    2.16378057023104509e+00
1.50000000000000000e+01    2.15574667355712224e+00
1.60000000000000000e+01    2.20018728537320696e+00
1.70000000000000000e+01    2.10700285206717286e+00
1.80000000000000000e+01    2.16757643724521909e+00
1.90000000000000000e+01    2.02742510319319447e+00
2.00000000000000000e+01    1.99770285447889573e+00


==> data/d=4_HC_log3_std--Random.dat <==
                      x                          y
1.00000000000000000e+00    4.18788956978802887e+01
2.00000000000000000e+00    6.87345248959667465e+00
3.00000000000000000e+00    4.16561935536521499e+00
4.00000000000000000e+00    3.63298874963406959e+00
5.00000000000000000e+00    3.01579273016239124e+00
6.00000000000000000e+00    2.82744412974818893e+00
7.00000000000000000e+00    2.65202783956076704e+00
8.00000000000000000e+00    2.52032920688104234e+00
9.00000000000000000e+00    2.32407058827987223e+00
1.00000000000000000e+01    2.27405263341158204e+00
1.10000000000000000e+01    2.20829646302825955e+00
1.20000000000000000e+01    2.18340081996607882e+00
1.30000000000000000e+01    2.07493246520815910e+00
1.40000000000000000e+01    2.05237224519131845e+00
1.50000000000000000e+01    2.02015717030560937e+00
1.60000000000000000e+01    2.01369143314426724e+00
1.70000000000000000e+01    1.94764228747792734e+00
1.80000000000000000e+01    1.96822676563400689e+00
1.90000000000000000e+01    1.92675497925017103e+00
2.00000000000000000e+01    1.88746547197064407e+00


==> data/d=4_HC_log3_std--Weil-points.dat <==
                      x                          y
1.00000000000000000e+00    1.97878893672019380e+01
2.00000000000000000e+00    3.46799513908414747e+00
3.00000000000000000e+00    4.73366213872849251e+00
4.00000000000000000e+00    4.60299699891480607e+00
5.00000000000000000e+00    3.02093703145241221e+00
6.00000000000000000e+00    3.52148336508442927e+00
7.00000000000000000e+00    2.98868070927615070e+00
8.00000000000000000e+00    3.05125333136422983e+00
9.00000000000000000e+00    2.94480038608550299e+00
1.00000000000000000e+01    2.78870438805780152e+00
1.10000000000000000e+01    2.66102518198431603e+00
1.20000000000000000e+01    2.79084939482950034e+00
1.30000000000000000e+01    2.72951996234562522e+00
1.40000000000000000e+01    2.67862934304355393e+00
1.50000000000000000e+01    2.43255806626020421e+00
1.60000000000000000e+01    2.86839150457958603e+00
1.70000000000000000e+01    2.66372807662514965e+00
1.80000000000000000e+01    2.97208892182813988e+00
1.90000000000000000e+01    2.34036655845063102e+00
2.00000000000000000e+01    2.84269941658728520e+00


==> data/d=4_HC_log_condition--Gaussian.dat <==
                      x                          y
1.00000000000000000e+00    5.65160829007457188e+00
2.00000000000000000e+00    4.11442152062891697e+00
3.00000000000000000e+00    4.77707587849429238e+00
4.00000000000000000e+00    4.06361247489159361e+00
5.00000000000000000e+00    3.85188733756346968e+00
6.00000000000000000e+00    3.70237717609716288e+00
7.00000000000000000e+00    4.00053979561803885e+00
8.00000000000000000e+00    3.98109851693960426e+00
9.00000000000000000e+00    3.81359516284211963e+00
1.00000000000000000e+01    3.72040037646144750e+00
1.10000000000000000e+01    3.93235737255024320e+00
1.20000000000000000e+01    3.93102567163690697e+00
1.30000000000000000e+01    3.77841003610911663e+00
1.40000000000000000e+01    3.65941032315663461e+00
1.50000000000000000e+01    3.80299222672722292e+00
1.60000000000000000e+01    3.72555524706646857e+00
1.70000000000000000e+01    3.71820965950683746e+00
1.80000000000000000e+01    3.69819282328437282e+00
1.90000000000000000e+01    3.57176620834112146e+00
2.00000000000000000e+01    3.67542445579926191e+00
2.10000000000000000e+01    3.62168077427973012e+00
2.20000000000000000e+01    3.60082341697385067e+00
2.30000000000000000e+01    3.69429099973089858e+00
2.40000000000000000e+01    3.62783588600240314e+00
2.50000000000000000e+01    3.54826667491906500e+00
2.60000000000000000e+01    3.68354765422637564e+00
2.70000000000000000e+01    3.54793988254398762e+00
2.80000000000000000e+01    3.58349059859477403e+00
2.90000000000000000e+01    3.61429768632027626e+00
3.00000000000000000e+01    3.58108898307620516e+00


==> data/d=4_HC_log_condition--Random.dat <==
                      x                          y
1.00000000000000000e+00    4.71424818417842140e+00
2.00000000000000000e+00    4.79642231457886403e+00
3.00000000000000000e+00    4.40480428918113809e+00
4.00000000000000000e+00    4.15573122375103132e+00
5.00000000000000000e+00    4.16195511514551875e+00
6.00000000000000000e+00    3.93447909055770895e+00
7.00000000000000000e+00    4.04704708014188075e+00
8.00000000000000000e+00    3.93696534371427154e+00
9.00000000000000000e+00    3.82926114601187173e+00
1.00000000000000000e+01    3.83440858945885577e+00
1.10000000000000000e+01    3.86461950339078619e+00
1.20000000000000000e+01    3.89699336543558461e+00
1.30000000000000000e+01    3.78815136195885493e+00
1.40000000000000000e+01    3.61301966076833914e+00
1.50000000000000000e+01    3.78801358475950867e+00
1.60000000000000000e+01    3.78547670485396548e+00
1.70000000000000000e+01    3.64907686535339160e+00
1.80000000000000000e+01    3.72554142128787813e+00
1.90000000000000000e+01    3.66850287245376760e+00
2.00000000000000000e+01    3.73796755226278243e+00
2.10000000000000000e+01    3.53881741888958024e+00
2.20000000000000000e+01    3.55219416199468752e+00
2.30000000000000000e+01    3.66850819396952810e+00
2.40000000000000000e+01    3.67490093583487187e+00
2.50000000000000000e+01    3.64053117457638109e+00
2.60000000000000000e+01    3.54949308020321119e+00
2.70000000000000000e+01    3.60775832254655482e+00
2.80000000000000000e+01    3.58438940274736018e+00
2.90000000000000000e+01    3.60036890711025714e+00
3.00000000000000000e+01    3.55476380699885697e+00


==> data/d=4_HC_log_condition--Weil-points.dat <==
                      x                          y
1.00000000000000000e+00    4.15270525602543827e+00
2.00000000000000000e+00    4.15739250612383504e+00
3.00000000000000000e+00    4.52046575510092641e+00
4.00000000000000000e+00    3.99829446196576122e+00
5.00000000000000000e+00    3.85987048339903760e+00
6.00000000000000000e+00    3.91999557780635310e+00
7.00000000000000000e+00    4.00627643652459842e+00
8.00000000000000000e+00    4.14109672971162546e+00
9.00000000000000000e+00    3.84752876232488461e+00
1.00000000000000000e+01    3.97008686850402182e+00
1.10000000000000000e+01    3.82199390789304783e+00
1.20000000000000000e+01    3.69490903853029851e+00
1.30000000000000000e+01    3.74313683813632725e+00
1.40000000000000000e+01    3.74772535202887713e+00
1.50000000000000000e+01    3.71261317920650713e+00
1.60000000000000000e+01    3.81531109763948839e+00
1.70000000000000000e+01    3.70136344270981299e+00
1.80000000000000000e+01    3.72689555348142099e+00
1.90000000000000000e+01    3.97003710523242548e+00
2.00000000000000000e+01    3.65336623118217352e+00
2.10000000000000000e+01    3.70474638700856707e+00
2.20000000000000000e+01    3.71681682127278901e+00
2.30000000000000000e+01    3.82962023938316465e+00
2.40000000000000000e+01    3.95422611303691651e+00
2.50000000000000000e+01    3.82210247799317582e+00
2.60000000000000000e+01    3.81342238301672465e+00
2.70000000000000000e+01    4.01237208886650532e+00
2.80000000000000000e+01    3.81808992874444364e+00
2.90000000000000000e+01    3.93595942380010344e+00
3.00000000000000000e+01    3.93232296507264900e+00


==> data/d=4_HC_log_std--Gaussian+STD.dat <==
                      x                          y
1.00000000000000000e+00    2.32871815475811879e+01
2.00000000000000000e+00    1.35310319627548257e+01
3.00000000000000000e+00    1.12403772121865337e+01
4.00000000000000000e+00    9.32871569334310990e+00
5.00000000000000000e+00    8.36510496377714396e+00
6.00000000000000000e+00    7.17271505284657174e+00
7.00000000000000000e+00    8.20170758278704781e+00
8.00000000000000000e+00    8.23995385331963170e+00
9.00000000000000000e+00    7.00507616564716340e+00
1.00000000000000000e+01    6.80952414114538751e+00
1.10000000000000000e+01    9.11844303618995866e+00
1.20000000000000000e+01    7.01749302572394384e+00
1.30000000000000000e+01    6.48925891228026774e+00
1.40000000000000000e+01    6.80599197638157971e+00
1.50000000000000000e+01    6.89913849420854230e+00
1.60000000000000000e+01    6.81950938266189599e+00
1.70000000000000000e+01    6.91220056070057076e+00
1.80000000000000000e+01    7.29246221011405016e+00
1.90000000000000000e+01    6.07674407665174332e+00
2.00000000000000000e+01    6.06827579632367442e+00


==> data/d=4_HC_log_std--Gaussian.dat <==
                      x                          y
1.00000000000000000e+00    1.61716538524869335e+01
2.00000000000000000e+00    7.41618531024940530e+00
3.00000000000000000e+00    7.61153002207993445e+00
4.00000000000000000e+00    6.26923234381872696e+00
5.00000000000000000e+00    6.43089457029783773e+00
6.00000000000000000e+00    6.03478269579624094e+00
7.00000000000000000e+00    6.14010796451658258e+00
8.00000000000000000e+00    5.99264974053972033e+00
9.00000000000000000e+00    5.75324051391985147e+00
1.00000000000000000e+01    5.75071186949108526e+00
1.10000000000000000e+01    5.95072903913105655e+00
1.20000000000000000e+01    5.70266449916074869e+00
1.30000000000000000e+01    5.58662718367132705e+00
1.40000000000000000e+01    5.55812644589446503e+00
1.50000000000000000e+01    5.66865990754621230e+00
1.60000000000000000e+01    5.60691001900292285e+00
1.70000000000000000e+01    5.53921332337897177e+00
1.80000000000000000e+01    5.76346819153165590e+00
1.90000000000000000e+01    5.43450885164148811e+00
2.00000000000000000e+01    5.26097840744564227e+00


==> data/d=4_HC_log_std--Random+STD.dat <==
                      x                          y
1.00000000000000000e+00    1.94059846229843238e+01
2.00000000000000000e+00    1.56530853059011257e+01
3.00000000000000000e+00    1.04039262811504862e+01
4.00000000000000000e+00    8.32117712279017852e+00
5.00000000000000000e+00    7.85966226581223548e+00
6.00000000000000000e+00    9.09891920555752876e+00
7.00000000000000000e+00    7.73508473936294028e+00
8.00000000000000000e+00    7.71364527514226683e+00
9.00000000000000000e+00    8.16905228270704242e+00
1.00000000000000000e+01    7.78520957522383394e+00
1.10000000000000000e+01    6.70521175391561108e+00
1.20000000000000000e+01    9.05789628722392415e+00
1.30000000000000000e+01    6.55720317291470245e+00
1.40000000000000000e+01    6.72817803910554790e+00
1.50000000000000000e+01    7.59023339720639267e+00
1.60000000000000000e+01    7.49607579228134391e+00
1.70000000000000000e+01    6.38010077515904417e+00
1.80000000000000000e+01    6.67838448353456293e+00
1.90000000000000000e+01    7.19235479742095674e+00
2.00000000000000000e+01    6.23790613859185061e+00


==> data/d=4_HC_log_std--Random.dat <==
                      x                          y
1.00000000000000000e+00    1.07811025683246235e+01
2.00000000000000000e+00    7.38058833712029827e+00
3.00000000000000000e+00    7.59455729191891749e+00
4.00000000000000000e+00    6.64726447797861830e+00
5.00000000000000000e+00    6.35620874184193774e+00
6.00000000000000000e+00    6.54176022994368545e+00
7.00000000000000000e+00    6.11476176699197627e+00
8.00000000000000000e+00    6.11831893008980821e+00
9.00000000000000000e+00    5.97085152257025253e+00
1.00000000000000000e+01    6.00342352114187872e+00
1.10000000000000000e+01    5.87597684730097303e+00
1.20000000000000000e+01    5.96394266647322357e+00
1.30000000000000000e+01    5.67093203712822280e+00
1.40000000000000000e+01    5.58827069056304460e+00
1.50000000000000000e+01    5.72275687677598732e+00
1.60000000000000000e+01    5.61777856841633128e+00
1.70000000000000000e+01    5.44345107461073230e+00
1.80000000000000000e+01    5.54283255561090016e+00
1.90000000000000000e+01    5.61378678296065026e+00
2.00000000000000000e+01    5.36049426919037764e+00


==> data/d=4_HC_log_std--Weil-points.dat <==
                      x                          y
1.00000000000000000e+00    3.79777561244286810e+00
2.00000000000000000e+00    3.46799513908414747e+00
3.00000000000000000e+00    6.10850748181528225e+00
4.00000000000000000e+00    6.00989368074761998e+00
5.00000000000000000e+00    6.62971225659197394e+00
6.00000000000000000e+00    6.96244833480775860e+00
7.00000000000000000e+00    7.94479322718164305e+00
8.00000000000000000e+00    6.92062387074539931e+00
9.00000000000000000e+00    9.50819754856860477e+00
1.00000000000000000e+01    6.97459588596000124e+00
1.10000000000000000e+01    1.18434820425643448e+01
1.20000000000000000e+01    9.39948363409989973e+00
1.30000000000000000e+01    8.73204128637170740e+00
1.40000000000000000e+01    8.15418360355138994e+00
1.50000000000000000e+01    1.03238265227739792e+01
1.60000000000000000e+01    8.20626488280454325e+00
1.70000000000000000e+01    9.14437289609054282e+00
1.80000000000000000e+01    8.93948813055715164e+00
1.90000000000000000e+01    1.07919395294912039e+01
2.00000000000000000e+01    8.98892330955734664e+00


==> data/weil-d2-359.dat <==
                      x                          y
9.99846845501382253e-01    9.99846845501382253e-01
9.99387428918129817e-01    9.97550466159179861e-01
9.98621890973675708e-01    9.87619798507809010e-01
9.97550466159179861e-01    9.61046997148960691e-01
9.96173482661703136e-01    9.05793463147861355e-01
9.94491362263679513e-01    8.07987019427095610e-01
9.92504620213721545e-01    6.54259296772306542e-01
9.90213865068794274e-01    4.35572476176187107e-01
9.87619798507809010e-01    1.52543815093855423e-01
9.84723215116692918e-01    -1.78433888788985778e-01
9.81525002144999825e-01    -5.20071494867231032e-01
9.78026139234138170e-01    -8.13112081185739854e-01
9.74227698117297369e-01    -9.83161753262886018e-01
9.70130842291167306e-01    -9.58591597579230958e-01
9.65736826659547742e-01    -6.99329807369300172e-01
9.61046997148960691e-01    -2.29827362591051770e-01
9.56062790296380638e-01    3.38820254995850390e-01
9.50785732809210749e-01    8.18174875865743667e-01
9.45217441097638167e-01    9.99387428918129817e-01
9.39359620779513405e-01    7.53400377083010886e-01
9.33214066157904143e-01    1.35224256377646151e-01
9.26782659671483877e-01    -5.78543843828689175e-01
9.20067371317924487e-01    -9.86209268131677530e-01
9.13070258050467487e-01    -7.92242180046751288e-01
9.05793463147861355e-01    -5.68505360781605892e-02
8.98239215557856019e-01    7.41776986549938289e-01
8.90409829214455550e-01    9.81525002144999825e-01
8.82307702329139576e-01    4.03803276240889575e-01
8.73935316656270000e-01    -5.49644365591634432e-01
8.65295236732906869e-01    -9.99042912657335025e-01
8.56390109093267293e-01    -4.43432901570746441e-01
8.47222661458068904e-01    5.99755207535811685e-01
8.37795701899003986e-01    9.78026139234138170e-01
8.28112117978602180e-01    1.87037465072958126e-01
8.18174875865743778e-01    -8.51839001643897920e-01
8.07987019427095610e-01    -7.70401669609093398e-01
7.97551669294747412e-01    3.87730700764524649e-01
7.86872021910334118e-01    9.90213865068794274e-01
7.75951348545936614e-01    8.30383401457496645e-02
7.64792994302062490e-01    -9.63428800974225230e-01
7.53400377083010886e-01    -4.11793486998877634e-01
7.41776986549938178e-01    8.56390109093266627e-01
7.29926383051942906e-01    5.85659327923431561e-01
7.17852196535499143e-01    -7.81441606125307442e-01
7.05558125432571348e-01    -6.34181867342433980e-01
6.93047935527750902e-01    7.86872021910333785e-01
6.80325458804762806e-01    5.71384055589593265e-01
6.67394592272694376e-01    -8.69648574979941857e-01
6.54259296772306542e-01    -3.79649566863332788e-01
6.40923595762792231e-01    9.74227698117297369e-01
6.27391574089355419e-01    3.06235521416819388e-02
6.13667376731985015e-01    -9.79813087103332370e-01
5.99755207535811796e-01    4.51259369443345382e-01
5.85659327923431561e-01    7.17852196535499143e-01
5.71384055589593265e-01    -8.94358766808882932e-01
5.56933763178651176e-01    -9.17557811179058602e-02
5.42312876945183042e-01    9.50785732809210749e-01
5.27525875398189958e-01    -6.86712990965599568e-01
5.12577287929287917e-01    -3.30574041535850738e-01
4.97471693425314609e-01    9.84723215116692918e-01
4.82213718865774799e-01    -6.60852248130610609e-01
4.66808037905556361e-01    -2.63746435721684602e-01
4.51259369443345215e-01    9.39359620779513405e-01
4.35572476176187107e-01    -8.42541442049181133e-01
4.19752163140627854e-01    1.17863277255063209e-01
4.03803276240889575e-01    6.67394592272694376e-01
3.87730700764525482e-01    -9.99655413373447321e-01
3.71539359886012832e-01    7.29926383051942573e-01
3.55234213158739931e-01    -7.43145402041779646e-02
3.38820254995850612e-01    -5.92729962979189118e-01
3.22302513140410418e-01    9.65736826659547742e-01
3.05686047125363680e-01    -9.30033973318163953e-01
2.88975946723753319e-01    5.56933763178650842e-01
2.72177330389676397e-01    -2.18756410496351444e-02
2.55295343690457921e-01    -4.89861462626307365e-01
2.38335157730514585e-01    8.47222661458068904e-01
2.21301967567400809e-01    -9.95370534561125120e-01
2.04200990620515194e-01    9.45217441097638167e-01
1.87037465072958126e-01    -7.47617307602981840e-01
1.69816648267029052e-01    4.66808037905556139e-01
1.52543815093855423e-01    -1.61186403404297268e-01
1.35224256377646151e-01    -1.26548612281435768e-01
1.17863277255063459e-01    3.71539359886012832e-01
1.00466195550214091e-01    -5.64180511493529546e-01
8.30383401457496645e-02    7.05558125432571348e-01
6.55850493505833188e-02    -8.02800083060457248e-01
4.81116692647165292e-02    8.65295236732906869e-01
3.06235521416819388e-02    -9.02050878301594472e-01
1.31260547490988158e-02    9.20067371317924487e-01
-4.37546327215172001e-03    -9.23460374199286282e-01
-2.18756410496351444e-02    9.13070258050467487e-01
-3.93691181214447655e-02    -8.86392705179141815e-01
-5.68505360781603464e-02    8.37795701899003986e-01
-7.43145402041779646e-02    -7.59125752129993003e-01
-9.17557811179053884e-02    6.40923595762792231e-01
-1.09168916410328026e-01    -4.74529047798112058e-01
-1.26548612281435519e-01    2.55295343690457921e-01
-1.43889545174013728e-01    1.31260547490981254e-02
-1.61186403404297268e-01    -3.14006303232548800e-01
-1.78433888788985778e-01    6.13667376731984793e-01
-1.95626718268126276e-01    -8.60875635288214758e-01
-2.12759625523361834e-01    9.92504620213721434e-01
-2.29827362591051104e-01    -9.48037886715174305e-01
-2.46824701469768010e-01    6.93047935527750902e-01
-2.63746435721684325e-01    -2.46824701469768260e-01
-2.80587382067350566e-01    -2.97342381973378755e-01
-2.97342381973378755e-01    7.75951348545936392e-01
-3.14006303232548800e-01    -9.98124396108451384e-01
-3.30574041535850294e-01    8.28112117978602180e-01
-3.47040522035977073e-01    -2.80587382067350566e-01
-3.63400700901798657e-01    -4.27678695200945203e-01
-3.79649566863332177e-01    9.33214066157903921e-01
-3.95782142746739007e-01    -9.09466683494317696e-01
-4.11793486998877412e-01    3.05686047125363680e-01
-4.27678695200945203e-01    5.27525875398189958e-01
-4.43432901570746663e-01    -9.93536033095251514e-01
-4.59051280453126653e-01    6.80325458804762806e-01
-4.74529047798111836e-01    2.21301967567400115e-01
-4.89861462626306365e-01    -9.42324611942704227e-01
-5.05043828481099522e-01    7.64792994302062490e-01
-5.20071494867231032e-01    2.04200990620514750e-01
-5.34939858675279045e-01    -9.67970897459285662e-01
-5.49644365591634432e-01    6.27391574089355419e-01
-5.64180511493529324e-01    4.82213718865774577e-01
-5.78543843828689175e-01    -9.88954698228483253e-01
-5.92729962979189007e-01    1.69816648267029052e-01
-6.06734523609096854e-01    8.98239215557855908e-01
-6.20553235995489838e-01    -6.47616243077527964e-01
-6.34181867342434091e-01    -6.06734523609096854e-01
-6.47616243077527409e-01    8.90409829214455550e-01
-6.60852248130610609e-01    3.22302513140410418e-01
-6.73885828194247694e-01    -9.76164295379589597e-01
-6.86712990965599568e-01    -1.43889545174013728e-01
-6.99329807369299949e-01    9.94491362263679513e-01
-7.11732412760968103e-01    1.00466195550214063e-01
-7.23917008110983695e-01    -9.91397202603363170e-01
-7.35879861168163063e-01    -1.95626718268126276e-01
-7.47617307602981840e-01    9.56062790296380638e-01
-7.59125752129992892e-01    4.19752163140627466e-01
-7.70401669609093509e-01    -8.23175015764794682e-01
-7.81441606125307442e-01    -7.23917008110983695e-01
-7.92242180046751177e-01    4.97471693425314609e-01
-8.02800083060456804e-01    9.70130842291167306e-01
-8.13112081185739854e-01    6.55850493505835269e-02
-8.23175015764794571e-01    -9.16603910859200677e-01
-8.32985804430220966e-01    -7.11732412760968103e-01
-8.42541442049181133e-01    3.55234213158739931e-01
-8.51839001643897920e-01    9.96173482661703136e-01
-8.60875635288214758e-01    5.42312876945182931e-01
-8.69648574979941857e-01    -4.59051280453127264e-01
-8.78155133488719875e-01    -9.96900145076679456e-01
-8.86392705179141482e-01    -6.20553235995489838e-01
-8.94358766808882932e-01    2.72177330389676397e-01
-9.02050878301594139e-01    9.26782659671483877e-01
-9.09466683494317585e-01    8.82307702329139576e-01
-9.16603910859200566e-01    2.38335157730514557e-01
-9.23460374199286060e-01    -5.34939858675279267e-01
-9.30033973318163953e-01    -9.72216495749392173e-01
-9.36322694663279775e-01    -8.78155133488719875e-01
-9.42324611942704227e-01    -3.63400700901798657e-01
-9.48037886715174194e-01    2.88975946723753319e-01
-9.53460768953223292e-01    7.97551669294747412e-01
-9.58591597579230736e-01    9.98621890973675708e-01
-9.63428800974225230e-01    8.73935316656269778e-01
-9.67970897459285662e-01    5.12577287929287251e-01
-9.72216495749392062e-01    4.81116692647160643e-02
-9.76164295379589708e-01    -3.95782142746739451e-01
-9.79813087103332259e-01    -7.35879861168162952e-01
-9.83161753262886018e-01    -9.36322694663279664e-01
-9.86209268131677530e-01    -9.99961710642308099e-01
-9.88954698228483253e-01    -9.53460768953223292e-01
-9.91397202603363059e-01    -8.32985804430220966e-01
-9.93536033095251514e-01    -6.73885828194247694e-01
-9.95370534561125009e-01    -5.05043828481099522e-01
-9.96900145076679456e-01    -3.47040522035977073e-01
-9.98124396108451384e-01    -2.12759625523361834e-01
-9.99042912657335025e-01    -1.09168916410328026e-01
-9.99655413373447321e-01    -3.93691181214447655e-02
-9.99961710642308099e-01    -4.37546327215172001e-03


==> data/weil-d2-751.dat <==
                      x                          y
9.99965001669036235e-01    9.99965001669036235e-01
9.99860009125911331e-01    9.99440075698535102e-01
9.99685029719752927e-01    9.97166457828117081e-01
9.99440075698535102e-01    9.91053746168849892e-01
9.99125164208221950e-01    9.78205545282387789e-01
9.98740317291566426e-01    9.54983756202371969e-01
9.98285561886568029e-01    9.17138825619826625e-01
9.97760929824587306e-01    8.60038495690832017e-01
9.97166457828117081e-01    7.79029149246968866e-01
9.96502187508212844e-01    6.69959185266767343e-01
9.95768165361579638e-01    5.29879846266676280e-01
9.94964442767317436e-01    3.57912280922143167e-01
9.94091075983325023e-01    1.56227876104906488e-01
9.93148126142361809e-01    -6.89682144677979669e-02
9.92135659247769142e-01    -3.06628940564477592e-01
9.91053746168849892e-01    -5.40480846666250625e-01
9.89902462635908087e-01    -7.49363661139950676e-01
9.88681889234948041e-01    -9.08602353663773621e-01
9.87392111402033312e-01    -9.92650578011427198e-01
9.86033219417306928e-01    -9.79065581465262902e-01
9.84605308398671664e-01    -8.53567748443933016e-01
9.83108478295132482e-01    -6.15514957285708486e-01
9.81542833879800014e-01    -2.82644648259735509e-01
9.79908484742557095e-01    1.06469734563599844e-01
9.78205545282387789e-01    4.93949949412076261e-01
9.76434134699369793e-01    8.09508477306783103e-01
9.74594376986330779e-01    9.83108478295132371e-01
9.72686400920169336e-01    9.62128086205137234e-01
9.70710340052841292e-01    7.29655525378119951e-01
9.68666332702011079e-01    3.18549592114726998e-01
9.66554521941370148e-01    -1.85079697358130041e-01
9.64375055590622421e-01    -6.54285733471058562e-01
9.62128086205137234e-01    -9.51185701455499966e-01
9.59813771065270882e-01    -9.69696820857112063e-01
9.57432272165358089e-01    -6.79223009455764304e-01
9.54983756202371969e-01    -1.52094674137453950e-01
9.52468394564256804e-01    4.42210525844841718e-01
9.49886363317930638e-01    8.84557128571005324e-01
9.47237843196961804e-01    9.87392111402033312e-01
9.44523019588917823e-01    6.82287250918629629e-01
9.41742082522388890e-01    7.31408506144779619e-02
9.38895226653686743e-01    -5.82017144723838364e-01
9.35982651253219222e-01    -9.71706872553381618e-01
9.33004560191541987e-01    -8.82598211065751426e-01
9.29961161925088153e-01    -3.30420074862537994e-01
9.26852669481577296e-01    4.11952759241114019e-01
9.23679300445104268e-01    9.33004560191541765e-01
9.20441276940908493e-01    9.10341568662830780e-01
9.17138825619826625e-01    3.26468937158254091e-01
9.13772177642427241e-01    -4.75656917692415082e-01
9.10341568662830780e-01    -9.73648908012200498e-01
9.06847238812213963e-01    -8.07045403212178436e-01
9.03289432682002125e-01    -6.06193945390941236e-02
8.99668399306748245e-01    7.40995018676424588e-01
8.95984392146701225e-01    9.84605308398671664e-01
8.92237669070064854e-01    4.49698902817101065e-01
8.88428492334947584e-01    -4.60872284910142593e-01
8.84557128571005546e-01    -9.91603378862075613e-01
8.80623848760779482e-01    -6.60589848307264971e-01
8.76628928220726356e-01    2.70584784823599045e-01
8.72572646581948663e-01    9.59813771065270882e-01
8.68455287770621087e-01    7.35351008085227908e-01
8.64277139988116283e-01    -2.17857459338289622e-01
8.60038495690832017e-01    -9.58631409276842428e-01
8.55739651569720428e-01    -7.03399658502252723e-01
8.51380908529519753e-01    3.10607949663093297e-01
8.46962571667693398e-01    9.89902462635908198e-01
8.42484950253072684e-01    5.50996726012496385e-01
8.37948357704210056e-01    -5.33422868174696863e-01
8.33353111567440630e-01    -9.88045645343436862e-01
8.28699533494654528e-01    -2.34157136504844071e-01
8.23987949220783000e-01    8.19218688540997331e-01
8.19218688540997442e-01    8.23987949220783000e-01
8.14392085287625522e-01    -2.58482306626846736e-01
8.09508477306783214e-01    -9.98031978257152064e-01
8.04568206434727484e-01    -3.61815234497214144e-01
7.99571618473928325e-01    7.89410894181540090e-01
7.94519063168864004e-01    8.04568206434727484e-01
7.89410894181540090e-01    -3.69602078982338711e-01
7.84247469066734260e-01    -9.90486770786247694e-01
7.79029149246968866e-01    -8.56507876392165884e-02
7.73756299987211849e-01    9.57432272165358200e-01
7.68429290369310181e-01    4.64580702537332912e-01
7.63048493266155647e-01    -7.91971908129255664e-01
7.57614285315583613e-01    -7.26788606423866113e-01
7.52127046894010776e-01    5.78610371985095795e-01
7.46587162089810130e-01    8.80623848760779482e-01
7.40995018676425254e-01    -3.77363052555693079e-01
7.35351008085227908e-01    -9.56216380714808301e-01
7.29655525378119951e-01    2.21938275583256767e-01
7.23908969219878351e-01    9.86033219417306928e-01
7.18111741850252061e-01    -1.27242104626769437e-01
7.12264249055805432e-01    -9.94536461192446097e-01
7.06366900141514376e-01    9.81472354065509173e-02
7.00420107902117506e-01    9.94091075983325023e-01
6.94424288593220473e-01    -1.35535974822527716e-01
6.88379861902160606e-01    -9.83865501797176356e-01
6.82287250918629629e-01    2.38221989962124514e-01
6.76146882105058356e-01    9.49886363317930638e-01
6.69959185266767343e-01    -4.00485324665109110e-01
6.63724593521879846e-01    -8.66373794321729562e-01
6.57443543271006736e-01    6.05576061940987787e-01
6.51116474166698933e-01    7.00420107902117506e-01
6.44743829082673248e-01    -8.16812533714424749e-01
6.38326054082813510e-01    -4.23355314824636786e-01
6.31863598389946657e-01    9.70710340052841070e-01
6.25356914354398996e-01    3.13689475664062842e-02
6.18806457422333422e-01    -9.80734240364102061e-01
6.12212686103868919e-01    4.27141438446305421e-01
6.05576061940987453e-01    7.63048493266155647e-01
5.98897049475227039e-01    -8.31033593760046818e-01
5.92176116215165194e-01    -2.90659944127113323e-01
5.85413732603695003e-01    9.99860009125911331e-01
5.78610371985096017e-01    -3.38304934927779577e-01
5.71766510571901532e-01    -7.71099542007021688e-01
5.64882627411564919e-01    8.68455287770620865e-01
5.57959204352928895e-01    1.39679388529216630e-01
5.50996726012496385e-01    -9.67618893620300513e-01
5.43995679740510107e-01    6.18806457422333533e-01
5.36956555586838857e-01    4.57155802367290143e-01
5.29879846266676280e-01    -9.99571298579187917e-01
5.22766047126052680e-01    4.19561782805844552e-01
5.15615656107161202e-01    6.12212686103868919e-01
5.08429173713504712e-01    -9.86721298847086259e-01
5.01207102974861707e-01    3.42238519309663258e-01
4.93949949412075873e-01    6.38326054082813510e-01
4.86658221001672164e-01    -9.89300831942781289e-01
4.79332428140298805e-01    4.04314900358364870e-01
4.71973083609001975e-01    5.43995679740510107e-01
4.64580702537332912e-01    -9.99781267130021245e-01
4.57155802367290143e-01    5.92176116215164750e-01
4.49698902817101065e-01    3.02644565691815526e-01
4.42210525844842328e-01    -9.43140803180248510e-01
4.34691195611905223e-01    8.42484950253072573e-01
4.27141438446305866e-01    -1.10628225834166372e-01
4.19561782805844552e-01    -6.91408124806752178e-01
4.11952759241114463e-01    9.98740317291566426e-01
4.04314900358365481e-01    -6.28615756521808677e-01
3.96648740782224118e-01    -1.43820357952477801e-01
3.88954817118270180e-01    8.14392085287625522e-01
3.81233667915477414e-01    -9.85327885153563732e-01
3.73485833628515951e-01    5.85413732603695003e-01
3.65711856579923500e-01    1.31390189339011004e-01
3.57912280922143167e-01    -7.65745591801458070e-01
3.50087652599435417e-01    9.99685029719752927e-01
3.42238519309663702e-01    -7.43797598330217746e-01
3.34365430465957070e-01    1.47958810628484927e-01
3.26468937158254091e-01    5.01207102974861707e-01
3.18549592114726998e-01    -9.25274080760886131e-01
3.10607949663093574e-01    9.68666332702010968e-01
3.02644565691815526e-01    -6.41540554819466258e-01
2.94659997611188607e-01    8.98178662706470010e-02
2.86654804314325107e-01    4.79332428140298805e-01
2.78629546138034312e-01    -8.78634076205934034e-01
2.70584784823599322e-01    9.98285561886568029e-01
2.62521083477458506e-01    -8.26350971615548713e-01
2.54439006531788636e-01    4.34691195611905001e-01
2.46339119704997250e-01    5.64433568550909079e-02
2.38221989962124542e-01    -5.19195394379542874e-01
2.30088185475156776e-01    8.51380908529519753e-01
2.21938275583256794e-01    -9.95375013218585902e-01
2.13772830752912035e-01    9.41742082522388779e-01
2.05592422538003777e-01    -7.21016664157624998e-01
1.97397623539800282e-01    3.88954817118269569e-01
1.89189007366876577e-01    -1.04578408378288405e-02
1.80967148594963378e-01    -3.54003064153440683e-01
1.72732622726730456e-01    6.57443543271006736e-01
1.64486006151500663e-01    -8.70521583910232932e-01
1.56227876104906488e-01    9.81542833879800014e-01
1.47958810628484927e-01    -9.93628294933857736e-01
1.39679388529216630e-01    9.20441276940908382e-01
1.31390189339011004e-01    -7.81645148255669997e-01
1.23091793274141839e-01    5.98897049475227039e-01
1.14784781194632812e-01    -3.92805215847019940e-01
1.06469734563600094e-01    1.80967148594963378e-01
9.81472354065516112e-02    2.30056394252161726e-02
8.98178662706470288e-02    -2.09684461305028408e-01
8.14822101839220575e-02    3.73485833628515951e-01
7.31408506144779619e-02    -5.12026894951615130e-01
6.47943714296403267e-02    6.25356914354398996e-01
5.64433568550909079e-02    -7.15194253131698487e-01
4.80883914339736637e-02    7.84247469066734260e-01
3.97300599859785747e-02    -8.35658046327032333e-01
3.13689475664062842e-02    8.72572646581948663e-01
2.30056394252161726e-02    -8.97834251436162689e-01
1.46407209660607881e-02    9.13772177642427241e-01
6.27477770530912322e-03    -9.22068356441678838e-01
-2.09160476893580690e-03    9.23679300445104268e-01
-1.04578408378288405e-02    -9.18798090415451463e-01
-1.88233448927722542e-02    9.06847238812213963e-01
-2.71875313764068684e-02    -8.86500566996970774e-01
-3.55498148235993058e-02    8.55739651569720428e-01
-4.39096099024217298e-02    -8.11957385616612237e-01
-5.22663314551244443e-02    7.52127046894010776e-01
-6.06193945390941027e-02    -6.73058922696409878e-01
-6.89682144677979669e-02    5.71766510571901532e-01
-7.73122068517099748e-02    -4.45958616299854338e-01
-8.56507876392165607e-02    2.94659997611188607e-01
-9.39833731574965109e-02    -1.18939327908430661e-01
-1.02309380153378746e-01    -7.73122068517099748e-02
-1.10628225834166372e-01    2.86654804314324663e-01
-1.18939327908430648e-01    -4.97582879855092808e-01
-1.27242104626769437e-01    6.94424288593220251e-01
-1.35535974822527716e-01    -8.57896579900223721e-01
-1.43820357952477329e-01    9.66554521941370148e-01
-1.52094674137453062e-01    -9.99291363374095520e-01
-1.60358344202942427e-01    9.38895226653686743e-01
-1.68610789719625398e-01    -7.76399517818630591e-01
-1.76851433043862805e-01    5.15615656107161202e-01
-1.85079697358130041e-01    -1.76851433043862805e-01
-1.93295006711391659e-01    -2.01496786059416455e-01
-2.01496786059416455e-01    5.64882627411564808e-01
-2.09684461305027742e-01    -8.49179170094521818e-01
-2.17857459338289622e-01    9.92135659247769031e-01
-2.26015208076621843e-01    -9.48570402888981312e-01
-2.34157136504843821e-01    7.06366900141514376e-01
-2.42282674715143975e-01    -2.98654894768647039e-01
-2.50391253946971204e-01    -1.93295006711391659e-01
-2.58482306626846736e-01    6.51116474166698489e-01
-2.66555266408090630e-01    -9.45888707560657016e-01
-2.74609568210466781e-01    9.76434134699369793e-01
-2.82644648259734843e-01    -7.09321780895423415e-01
-2.90659944127113101e-01    2.05592422538003777e-01
-2.98654894768646373e-01    3.81233667915477192e-01
-3.06628940564477592e-01    -8.44731152037826005e-01
-3.14581523358019088e-01    9.97760929824587306e-01
-3.22512086495021277e-01    -7.54877270994834149e-01
-3.30420074862537549e-01    1.89189007366876577e-01
-3.38304934927779577e-01    4.71973083609001975e-01
-3.46166114776863321e-01    -9.28415038983071872e-01
-3.54003064153440072e-01    9.44523019588917823e-01
-3.61815234497214144e-01    -4.82999550634005959e-01
-3.69602078982338711e-01    -2.42282674715143975e-01
-3.77363052555693079e-01    8.46962571667692954e-01
-3.85097611975033727e-01    -9.75522791297569358e-01
-3.92805215847019940e-01    5.22766047126052680e-01
-4.00485324665109110e-01    2.62521083477457839e-01
-4.08137400847320808e-01    -8.90340870847703747e-01
-4.15760908773865401e-01    9.29961161925088153e-01
-4.23355314824636120e-01    -3.22512086495021277e-01
-4.30920087416559683e-01    -5.26327551862975196e-01
-4.38454697040806918e-01    9.93148126142361920e-01
-4.45958616299854504e-01    -6.97428300480985808e-01
-4.53431319944403277e-01    -1.60358344202942427e-01
-4.60872284910142593e-01    8.95984392146701114e-01
-4.68280990354363325e-01    -8.74608439893726719e-01
-4.75656917692415082e-01    8.14822101839220575e-02
-4.82999550634005737e-01    7.94519063168863671e-01
-4.90308375219339454e-01    -9.34501782258816860e-01
-4.97582879855092808e-01    1.72732622726730456e-01
-5.04822555350224356e-01    7.68429290369310403e-01
-5.12026894951615352e-01    -9.31491011251646017e-01
-5.19195394379542652e-01    1.14784781194632812e-01
-5.26327551862975196e-01    8.33353111567440075e-01
-5.33422868174696863e-01    -8.62165361459642621e-01
-5.40480846666250625e-01    -9.39833731574965109e-02
-5.47500993302701855e-01    9.47237843196961915e-01
-5.54482816697219993e-01    -6.66847724059186797e-01
-5.61425828145473260e-01    -4.38454697040806918e-01
-5.68329541659836401e-01    9.96502187508212844e-01
-5.75193474003408478e-01    -2.66555266408091296e-01
-5.82017144723838364e-01    -8.21610507661457157e-01
-5.88800076186952515e-01    7.99571618473928325e-01
-5.95541793610190995e-01    3.34365430465956404e-01
-6.02241825095838457e-01    -9.98521676275313741e-01
-6.08899701664056048e-01    2.13772830752912035e-01
-6.15514957285708597e-01    8.92237669070064965e-01
-6.22087128914984633e-01    -6.47935820817562513e-01
-6.28615756521808677e-01    -6.02241825095838457e-01
-6.35100383124041379e-01    9.03289432682002125e-01
-6.41540554819466258e-01    2.54439006531788414e-01
-6.47935820817562624e-01    -9.96143892316434298e-01
-6.54285733471058562e-01    6.47943714296403267e-02
-6.60589848307264749e-01    9.79908484742557095e-01
-6.66847724059186242e-01    -3.14581523358019532e-01
-6.73058922696409989e-01    -9.12064853374440543e-01
-6.79223009455764082e-01    4.86658221001672164e-01
-6.85339552871751967e-01    8.37948357704209834e-01
-6.91408124806751956e-01    -5.88800076186952404e-01
-6.97428300480985919e-01    -7.86836066141519908e-01
-7.03399658502252501e-01    6.31863598389946657e-01
-7.09321780895422971e-01    7.73756299987211627e-01
-7.15194253131698598e-01    -6.22087128914984855e-01
-7.21016664157624998e-01    -8.02076930323496029e-01
-7.26788606423866224e-01    5.57959204352928895e-01
-7.32509675913730840e-01    8.64277139988116283e-01
-7.38179472171452078e-01    -4.30920087416559905e-01
-7.43797598330217746e-01    -9.40326882091889971e-01
-7.49363661139950676e-01    2.30088185475156776e-01
-7.54877270994834038e-01    9.94964442767317436e-01
-7.60338041960582856e-01    4.80883914339734139e-02
-7.65745591801457959e-01    -9.77328391243913241e-01
-7.71099542007021244e-01    -3.85097611975033727e-01
-7.76399517818630480e-01    8.28699533494654528e-01
-7.81645148255669997e-01    7.23908969219877574e-01
-7.86836066141519908e-01    -5.04822555350224578e-01
-7.91971908129255664e-01    -9.60979336840208309e-01
-7.97052314727082045e-01    1.46407209660607881e-02
-8.02076930323496029e-01    9.64375055590622421e-01
-8.07045403212178325e-01    5.36956555586838746e-01
-8.11957385616611793e-01    -6.35100383124041268e-01
-8.16812533714424749e-01    -9.37447141260664196e-01
-8.21610507661457157e-01    6.27477770530912322e-03
-8.26350971615548713e-01    9.35982651253219222e-01
-8.31033593760046818e-01    6.76146882105057911e-01
-8.35658046327032000e-01    -4.15760908773865845e-01
-8.40224005620261338e-01    -9.99921254329497966e-01
-8.44731152037826005e-01    -4.08137400847320808e-01
-8.49179170094521818e-01    6.44743829082673248e-01
-8.53567748443932905e-01    9.72686400920169447e-01
-8.57896579900223721e-01    2.46339119704996806e-01
-8.62165361459642510e-01    -7.32509675913731062e-01
-8.66373794321729673e-01    -9.53734420198043775e-01
-8.70521583910232821e-01    -2.26015208076621843e-01
-8.74608439893726386e-01    7.12264249055805432e-01
-8.78634076205934034e-01    9.74594376986330668e-01
-8.82598211065751315e-01    3.50087652599434584e-01
-8.86500566996970885e-01    -5.75193474003408700e-01
-8.90340870847703747e-01    -9.99991250378981178e-01
-8.94118853809499736e-01    -5.95541793610190995e-01
-8.97834251436162578e-01    2.78629546138034312e-01
-9.01486803662260749e-01    9.26852669481577296e-01
-9.05076254821330806e-01    8.76628928220726023e-01
-9.08602353663773621e-01    1.97397623539799810e-01
-9.12064853374440543e-01    -6.08899701664056270e-01
-9.15463511589909795e-01    -9.96843044667021116e-01
-9.18798090415451574e-01    -7.38179472171452078e-01
-9.22068356441678616e-01    -2.71875313764068684e-02
-9.25274080760886020e-01    6.88379861902160606e-01
-9.28415038983071872e-01    9.99125164208221950e-01
-9.31491011251645906e-01    7.57614285315583169e-01
-9.34501782258816860e-01    1.23091793274141589e-01
-9.37447141260664196e-01    -5.61425828145473371e-01
-9.40326882091889971e-01    -9.63259999057814231e-01
-9.43140803180248510e-01    -9.15463511589909795e-01
-9.45888707560657016e-01    -4.68280990354363325e-01
-9.48570402888981090e-01    1.64486006151500663e-01
-9.51185701455499966e-01    7.18111741850252061e-01
-9.53734420198043775e-01    9.88681889234948041e-01
-9.56216380714808301e-01    8.99668399306748245e-01
-9.58631409276842428e-01    5.08429173713504823e-01
-9.60979336840208309e-01    -3.55498148235988826e-02
-9.63259999057814231e-01    -5.54482816697219882e-01
-9.65473236290917636e-01    -9.01486803662260638e-01
-9.67618893620300513e-01    -9.97472421332015635e-01
-9.69696820857111841e-01    -8.40224005620261338e-01
-9.71706872553381618e-01    -4.90308375219339454e-01
-9.73648908012200498e-01    -4.39096099024217298e-02
-9.75522791297569358e-01    3.96648740782224118e-01
-9.77328391243913130e-01    7.46587162089810130e-01
-9.79065581465262902e-01    9.52468394564256804e-01
-9.80734240364101839e-01    9.95768165361579527e-01
-9.82334251139877601e-01    8.88428492334947473e-01
-9.83865501797176356e-01    6.63724593521879402e-01
-9.85327885153563732e-01    3.65711856579922667e-01
-9.86721298847086259e-01    3.97300599859787690e-02
-9.88045645343436751e-01    -2.74609568210467059e-01
-9.89300831942781289e-01    -5.47500993302702077e-01
-9.90486770786247583e-01    -7.60338041960582967e-01
-9.91603378862075613e-01    -9.05076254821330917e-01
-9.92650578011427198e-01    -9.82334251139877490e-01
-9.93628294933857736e-01    -9.98941481109273832e-01
-9.94536461192446208e-01    -9.65473236290917636e-01
-9.95375013218585902e-01    -8.94118853809499736e-01
-9.96143892316434298e-01    -7.97052314727082045e-01
-9.96843044667021116e-01    -6.85339552871751967e-01
-9.97472421332015635e-01    -5.68329541659836401e-01
-9.98031978257152064e-01    -4.53431319944403277e-01
-9.98521676275313741e-01    -3.46166114776863321e-01
-9.98941481109273832e-01    -2.50391253946971204e-01
-9.99291363374095520e-01    -1.68610789719625398e-01
-9.99571298579187917e-01    -1.02309380153378746e-01
-9.99781267130021245e-01    -5.22663314551244443e-02
-9.99921254329497966e-01    -1.88233448927722542e-02
-9.99991250378981178e-01    -2.09160476893580690e-03


==> notes/20140515-notes.txt <==
Regression:
- accuracy? (weighted accuracy)
- construction of points?
- stability?

Send:
- matlab file to output tikz data


Note: from F. Nobile: QMC requires ~N^4 for stability
                      but in practice it seems to work well

CS: To us, only known theoretical results: Weil. In practice, QMC is ok. (maybe)



==> outline.txt <==
TITLE: Stochastic collocation on unstructured, multivariate meshes

1. Introduction
   Quick review of UQ methods, gPC and collocation. 
   Difficulty of structured grids (fast growth of points in high dimensions.)
   Motivation of using unstructured grids, methods on unbounded domains
   Make clear that only polynomial type methods are discussed here (no Gaussian processes, radial basis function, etc)

2. Problem setup 
    Stochastic collocation: x_j, f_j
    Effect of degree, dimensionality, e.g, dimensionality of nth-degree polynomial space: dim(P_n^d)

3. Methods on unstructured grids.
   3.1 Over-sampled methods, regularization
    This is essentially least-square type regression. Keep this brief and do a quick review, because it is expensive.   (more points are needed than dim(P_n^d).
    Point selection -- Weil points

   3.2 Under-sampled methods
   This is compressive sensing. (It can be interpolation or regression.)
   Formulation. 
   Point selection. (Use your most recent results here. Cite the main theorems and plot some results.)

   3.3  Exactly-sampled system
   The only available method is least interpolation.
   Quick presentation and results.
   Point selection -- Fejer/chi points, weighted Leja points, greedy versions

4. Summary

